Classification Under Ambiguity: When Is Average-K Better Than Top-K?

When many labels are possible, choosing a single one can lead to low precision. A common alternative, referred to as top-$K$ classification, is to choose some number $K$ (commonly around 5) and to return the $K$ labels with the highest scores. Unfortunately, for unambiguous cases, $K>1$ is too many and, for very ambiguous cases, $K \leq 5$ (for example) can be too small. An alternative sensible strategy is to use an adaptive approach in which the number of labels returned varies as a function of the computed ambiguity, but must average to some particular $K$ over all the samples. We denote this alternative average-$K$ classification. This paper formally characterizes the ambiguity profile when average-$K$ classification can achieve a lower error rate than a fixed top-$K$ classification. Moreover, it provides natural estimation procedures for both the fixed-size and the adaptive classifier and proves their consistency. Finally, it reports experiments on real-world image data sets revealing the benefit of average-$K$ classification over top-$K$ in practice. Overall, when the ambiguity is known precisely, average-$K$ is never worse than top-$K$, and, in our experiments, when it is estimated, this also holds.

==> plots/experiments/controlled_experiments/fashion_mnist_downsampled_error_rate_reduction_bar_plot.pgf <==
% This file was created by tikzplotlib v0.9.4.
\begin{tikzpicture}

\definecolor{color0}{rgb}{0.12156862745098,0.466666666666667,0.705882352941177}
\definecolor{color1}{rgb}{1,0.498039215686275,0.0549019607843137}

\begin{groupplot}[group style={group size=2 by 2}]
\nextgroupplot[
minor xtick={},
minor ytick={},
title={28x28},
width=0.45*\textwidth,
xlabel={(average) set size \(\displaystyle K\)},
xmin=0.0549999999999999, xmax=10.945,
xtick={1,2,3,4,5,6,7,8,9,10},
xticklabels={\(\displaystyle {1}\),\(\displaystyle {2}\),\(\displaystyle {3}\),\(\displaystyle {4}\),\(\displaystyle {5}\),\(\displaystyle {6}\),\(\displaystyle {7}\),\(\displaystyle {8}\),\(\displaystyle {9}\),\(\displaystyle {10}\)},
ylabel={set error rate},
ymajorgrids,
ymin=0, ymax=0.4,
ytick={0,0.1,0.2,0.3,0.4},
yticklabels={\(\displaystyle {0.0}\),\(\displaystyle {0.1}\),\(\displaystyle {0.2}\),\(\displaystyle {0.3}\),\(\displaystyle {0.4}\)}
]
\draw[draw=none,fill=color1,line width=1pt] (axis cs:0.55,0) rectangle (axis cs:1.35,0.0628);
\addlegendimage{ybar,area legend,draw=none,fill=color1,line width=0pt};
\addlegendentry{top-$K$}

\draw[draw=none,fill=color1,line width=1pt] (axis cs:1.55,0) rectangle (axis cs:2.35,0.0158);
\draw[draw=none,fill=color1,line width=1pt] (axis cs:2.55,0) rectangle (axis cs:3.35,0.00570000000000004);
\draw[draw=none,fill=color1,line width=1pt] (axis cs:3.55,0) rectangle (axis cs:4.35,0.00270000000000004);
\draw[draw=none,fill=color1,line width=1pt] (axis cs:4.55,0) rectangle (axis cs:5.35,0.00180000000000002);
\draw[draw=none,fill=color1,line width=1pt] (axis cs:5.55,0) rectangle (axis cs:6.35,0.000700000000000034);
\draw[draw=none,fill=color1,line width=1pt] (axis cs:6.55,0) rectangle (axis cs:7.35,0.000299999999999967);
\draw[draw=none,fill=color1,line width=1pt] (axis cs:7.55,0) rectangle (axis cs:8.35,0);
\draw[draw=none,fill=color1,line width=1pt] (axis cs:8.55,0) rectangle (axis cs:9.35,0);
\draw[draw=none,fill=color1,line width=1pt] (axis cs:9.55,0) rectangle (axis cs:10.35,0);
\draw[draw=none,fill=color0,line width=1pt] (axis cs:0.65,0) rectangle (axis cs:1.45,0.0624);
\addlegendimage{ybar,area legend,draw=none,fill=color0,line width=0pt};
\addlegendentry{average-$K$}

\draw[draw=none,fill=color0,line width=1pt] (axis cs:1.65,0) rectangle (axis cs:2.45,0.0019);
\draw[draw=none,fill=color0,line width=1pt] (axis cs:2.65,0) rectangle (axis cs:3.45,0.0003);
\draw[draw=none,fill=color0,line width=1pt] (axis cs:3.65,0) rectangle (axis cs:4.45,0.0002);
\draw[draw=none,fill=color0,line width=1pt] (axis cs:4.65,0) rectangle (axis cs:5.45,0.0001);
\draw[draw=none,fill=color0,line width=1pt] (axis cs:5.65,0) rectangle (axis cs:6.45,0);
\draw[draw=none,fill=color0,line width=1pt] (axis cs:6.65,0) rectangle (axis cs:7.45,0);
\draw[draw=none,fill=color0,line width=1pt] (axis cs:7.65,0) rectangle (axis cs:8.45,0);
\draw[draw=none,fill=color0,line width=1pt] (axis cs:8.65,0) rectangle (axis cs:9.45,0);
\draw[draw=none,fill=color0,line width=1pt] (axis cs:9.65,0) rectangle (axis cs:10.45,0);

\nextgroupplot[
minor xtick={},
minor ytick={},
title={7x7},
width=0.45*\textwidth,
xlabel={(average) set size \(\displaystyle K\)},
xmin=0.0549999999999999, xmax=10.945,
xtick={1,2,3,4,5,6,7,8,9,10},
xticklabels={\(\displaystyle {1}\),\(\displaystyle {2}\),\(\displaystyle {3}\),\(\displaystyle {4}\),\(\displaystyle {5}\),\(\displaystyle {6}\),\(\displaystyle {7}\),\(\displaystyle {8}\),\(\displaystyle {9}\),\(\displaystyle {10}\)},
ylabel={set error rate},
ymajorgrids,
ymin=0, ymax=0.4,
ytick={0,0.1,0.2,0.3,0.4},
yticklabels={\(\displaystyle {0.0}\),\(\displaystyle {0.1}\),\(\displaystyle {0.2}\),\(\displaystyle {0.3}\),\(\displaystyle {0.4}\)}
]
\draw[draw=none,fill=color1,line width=1pt] (axis cs:0.55,0) rectangle (axis cs:1.35,0.0975);
\draw[draw=none,fill=color1,line width=1pt] (axis cs:1.55,0) rectangle (axis cs:2.35,0.0256999999999999);
\draw[draw=none,fill=color1,line width=1pt] (axis cs:2.55,0) rectangle (axis cs:3.35,0.00839999999999996);
\draw[draw=none,fill=color1,line width=1pt] (axis cs:3.55,0) rectangle (axis cs:4.35,0.00270000000000004);
\draw[draw=none,fill=color1,line width=1pt] (axis cs:4.55,0) rectangle (axis cs:5.35,0.00129999999999997);
\draw[draw=none,fill=color1,line width=1pt] (axis cs:5.55,0) rectangle (axis cs:6.35,0.000600000000000045);
\draw[draw=none,fill=color1,line width=1pt] (axis cs:6.55,0) rectangle (axis cs:7.35,0.000299999999999967);
\draw[draw=none,fill=color1,line width=1pt] (axis cs:7.55,0) rectangle (axis cs:8.35,9.9999999999989e-05);
\draw[draw=none,fill=color1,line width=1pt] (axis cs:8.55,0) rectangle (axis cs:9.35,0);
\draw[draw=none,fill=color1,line width=1pt] (axis cs:9.55,0) rectangle (axis cs:10.35,0);
\draw[draw=none,fill=color0,line width=1pt] (axis cs:0.65,0) rectangle (axis cs:1.45,0.0982);
\draw[draw=none,fill=color0,line width=1pt] (axis cs:1.65,0) rectangle (axis cs:2.45,0.0032);
\draw[draw=none,fill=color0,line width=1pt] (axis cs:2.65,0) rectangle (axis cs:3.45,0.0006);
\draw[draw=none,fill=color0,line width=1pt] (axis cs:3.65,0) rectangle (axis cs:4.45,0.0002);
\draw[draw=none,fill=color0,line width=1pt] (axis cs:4.65,0) rectangle (axis cs:5.45,0.0001);
\draw[draw=none,fill=color0,line width=1pt] (axis cs:5.65,0) rectangle (axis cs:6.45,0);
\draw[draw=none,fill=color0,line width=1pt] (axis cs:6.65,0) rectangle (axis cs:7.45,0);
\draw[draw=none,fill=color0,line width=1pt] (axis cs:7.65,0) rectangle (axis cs:8.45,0);
\draw[draw=none,fill=color0,line width=1pt] (axis cs:8.65,0) rectangle (axis cs:9.45,0);
\draw[draw=none,fill=color0,line width=1pt] (axis cs:9.65,0) rectangle (axis cs:10.45,0);

\nextgroupplot[
minor xtick={},
minor ytick={},
title={4x4},
width=0.45*\textwidth,
xlabel={(average) set size \(\displaystyle K\)},
xmin=0.0549999999999999, xmax=10.945,
xtick={1,2,3,4,5,6,7,8,9,10},
xticklabels={\(\displaystyle {1}\),\(\displaystyle {2}\),\(\displaystyle {3}\),\(\displaystyle {4}\),\(\displaystyle {5}\),\(\displaystyle {6}\),\(\displaystyle {7}\),\(\displaystyle {8}\),\(\displaystyle {9}\),\(\displaystyle {10}\)},
ylabel={set error rate},
ymajorgrids,
ymin=0, ymax=0.4,
ytick={0,0.1,0.2,0.3,0.4},
yticklabels={\(\displaystyle {0.0}\),\(\displaystyle {0.1}\),\(\displaystyle {0.2}\),\(\displaystyle {0.3}\),\(\displaystyle {0.4}\)}
]
\draw[draw=none,fill=color1,line width=1pt] (axis cs:0.55,0) rectangle (axis cs:1.35,0.1605);
\draw[draw=none,fill=color1,line width=1pt] (axis cs:1.55,0) rectangle (axis cs:2.35,0.0463);
\draw[draw=none,fill=color1,line width=1pt] (axis cs:2.55,0) rectangle (axis cs:3.35,0.0134);
\draw[draw=none,fill=color1,line width=1pt] (axis cs:3.55,0) rectangle (axis cs:4.35,0.00519999999999998);
\draw[draw=none,fill=color1,line width=1pt] (axis cs:4.55,0) rectangle (axis cs:5.35,0.00180000000000002);
\draw[draw=none,fill=color1,line width=1pt] (axis cs:5.55,0) rectangle (axis cs:6.35,0.000499999999999945);
\draw[draw=none,fill=color1,line width=1pt] (axis cs:6.55,0) rectangle (axis cs:7.35,0.000299999999999967);
\draw[draw=none,fill=color1,line width=1pt] (axis cs:7.55,0) rectangle (axis cs:8.35,9.9999999999989e-05);
\draw[draw=none,fill=color1,line width=1pt] (axis cs:8.55,0) rectangle (axis cs:9.35,0);
\draw[draw=none,fill=color1,line width=1pt] (axis cs:9.55,0) rectangle (axis cs:10.35,0);
\draw[draw=none,fill=color0,line width=1pt] (axis cs:0.65,0) rectangle (axis cs:1.45,0.1581);
\draw[draw=none,fill=color0,line width=1pt] (axis cs:1.65,0) rectangle (axis cs:2.45,0.0122);
\draw[draw=none,fill=color0,line width=1pt] (axis cs:2.65,0) rectangle (axis cs:3.45,0.002);
\draw[draw=none,fill=color0,line width=1pt] (axis cs:3.65,0) rectangle (axis cs:4.45,0.0006);
\draw[draw=none,fill=color0,line width=1pt] (axis cs:4.65,0) rectangle (axis cs:5.45,0.0001);
\draw[draw=none,fill=color0,line width=1pt] (axis cs:5.65,0) rectangle (axis cs:6.45,0);
\draw[draw=none,fill=color0,line width=1pt] (axis cs:6.65,0) rectangle (axis cs:7.45,0);
\draw[draw=none,fill=color0,line width=1pt] (axis cs:7.65,0) rectangle (axis cs:8.45,0);
\draw[draw=none,fill=color0,line width=1pt] (axis cs:8.65,0) rectangle (axis cs:9.45,0);
\draw[draw=none,fill=color0,line width=1pt] (axis cs:9.65,0) rectangle (axis cs:10.45,0);

\nextgroupplot[
minor xtick={},
minor ytick={},
title={2x2},
width=0.45*\textwidth,
xlabel={(average) set size \(\displaystyle K\)},
xmin=0.0549999999999999, xmax=10.945,
xtick={1,2,3,4,5,6,7,8,9,10},
xticklabels={\(\displaystyle {1}\),\(\displaystyle {2}\),\(\displaystyle {3}\),\(\displaystyle {4}\),\(\displaystyle {5}\),\(\displaystyle {6}\),\(\displaystyle {7}\),\(\displaystyle {8}\),\(\displaystyle {9}\),\(\displaystyle {10}\)},
ylabel={set error rate},
ymajorgrids,
ymin=0, ymax=0.4,
ytick={0,0.1,0.2,0.3,0.4},
yticklabels={\(\displaystyle {0.0}\),\(\displaystyle {0.1}\),\(\displaystyle {0.2}\),\(\displaystyle {0.3}\),\(\displaystyle {0.4}\)}
]
\draw[draw=none,fill=color1,line width=1pt] (axis cs:0.55,0) rectangle (axis cs:1.35,0.3877);
\draw[draw=none,fill=color1,line width=1pt] (axis cs:1.55,0) rectangle (axis cs:2.35,0.2168);
\draw[draw=none,fill=color1,line width=1pt] (axis cs:2.55,0) rectangle (axis cs:3.35,0.1191);
\draw[draw=none,fill=color1,line width=1pt] (axis cs:3.55,0) rectangle (axis cs:4.35,0.0649999999999999);
\draw[draw=none,fill=color1,line width=1pt] (axis cs:4.55,0) rectangle (axis cs:5.35,0.0323);
\draw[draw=none,fill=color1,line width=1pt] (axis cs:5.55,0) rectangle (axis cs:6.35,0.00990000000000002);
\draw[draw=none,fill=color1,line width=1pt] (axis cs:6.55,0) rectangle (axis cs:7.35,0.002);
\draw[draw=none,fill=color1,line width=1pt] (axis cs:7.55,0) rectangle (axis cs:8.35,0.000700000000000034);
\draw[draw=none,fill=color1,line width=1pt] (axis cs:8.55,0) rectangle (axis cs:9.35,0);
\draw[draw=none,fill=color1,line width=1pt] (axis cs:9.55,0) rectangle (axis cs:10.35,0);
\draw[draw=none,fill=color0,line width=1pt] (axis cs:0.65,0) rectangle (axis cs:1.45,0.3827);
\draw[draw=none,fill=color0,line width=1pt] (axis cs:1.65,0) rectangle (axis cs:2.45,0.1724);
\draw[draw=none,fill=color0,line width=1pt] (axis cs:2.65,0) rectangle (axis cs:3.45,0.0646);
\draw[draw=none,fill=color0,line width=1pt] (axis cs:3.65,0) rectangle (axis cs:4.45,0.0179);
\draw[draw=none,fill=color0,line width=1pt] (axis cs:4.65,0) rectangle (axis cs:5.45,0.003);
\draw[draw=none,fill=color0,line width=1pt] (axis cs:5.65,0) rectangle (axis cs:6.45,0.0003);
\draw[draw=none,fill=color0,line width=1pt] (axis cs:6.65,0) rectangle (axis cs:7.45,0.0002);
\draw[draw=none,fill=color0,line width=1pt] (axis cs:7.65,0) rectangle (axis cs:8.45,0.0001);
\draw[draw=none,fill=color0,line width=1pt] (axis cs:8.65,0) rectangle (axis cs:9.45,0.0001);
\draw[draw=none,fill=color0,line width=1pt] (axis cs:9.65,0) rectangle (axis cs:10.45,0);
\end{groupplot}

\end{tikzpicture}


==> plots/experiments/controlled_experiments/fashion_mnist_subsampled_mean_top_k_avg_k_error-000.tsv <==
195 0.03908
781 0.02693
3125 0.01895
12500 0.01321
50000 0.00908


==> plots/experiments/controlled_experiments/fashion_mnist_subsampled_mean_top_k_avg_k_error-001.tsv <==
195 0.02939
781 0.02034
3125 0.01397
12500 0.00968
50000 0.00659


==> plots/experiments/estimation_procedures/fgvc5_fungi_impact_of_ensembling-000.tsv <==
1 1.89491374421279
2 1.71838354126267
3 1.65058705873514
4 1.61481253952221
5 1.59412894873262
6 1.58246107831853
7 1.56962242940403
8 1.56209635807851
9 1.55589807083029
10 1.5478513231356


==> plots/experiments/estimation_procedures/fgvc5_fungi_impact_of_ensembling-001.tsv <==
1 0.174655293292825
2 0.165120355223183
3 0.159926384669315
4 0.15740243047441
5 0.156344940406637
6 0.155205655526992
7 0.154557139518579
8 0.154154007945782
9 0.153715821453611
10 0.153178312689881


==> plots/experiments/estimation_procedures/fgvc5_fungi_impact_of_ensembling-002.tsv <==
1 0.153873568590792
2 0.141662771675625
3 0.1363227389577
4 0.133541715354055
5 0.132595232530965
6 0.131672119654125
7 0.130754849263847
8 0.130158915634494
9 0.129697359196074
10 0.128768403832671


==> plots/experiments/estimation_procedures/fgvc6_butterfliesmoths_impact_of_ensembling-000.tsv <==
1 0.656842051644798
2 0.592625810530262
3 0.57153177088689
4 0.559811203933237
5 0.552275460852597


==> plots/experiments/estimation_procedures/fgvc6_butterfliesmoths_impact_of_ensembling-001.tsv <==
1 0.0560704629942548
2 0.0513539202433255
3 0.0496071307874282
4 0.0485415258533288
5 0.0478793511321392


==> plots/experiments/estimation_procedures/fgvc6_butterfliesmoths_impact_of_ensembling-002.tsv <==
1 0.0399490959783711
2 0.0355546637377492
3 0.0338617353835755
4 0.0329165258533288
5 0.0323314464346063


==> plots/experiments/estimation_procedures/learning_curves_fgvc5_fungi_loss-000.tsv <==
1 4.87772655487061
2 3.58867025375366
3 3.0612199306488
4 2.71070861816406
5 2.45207834243774
6 2.24462914466858
7 2.0792293548584
8 1.91555655002594
9 1.80541205406189
10 1.67611920833588
11 1.57632529735565
12 1.48643803596497
13 1.39646625518799
14 1.33217930793762
15 1.24506604671478
16 1.18064820766449
17 1.11488163471222
18 1.06487727165222
19 1.00540828704834
20 0.947946667671204
21 0.910943508148193
22 0.847869992256165
23 0.830771625041962
24 0.781634628772736
25 0.754934430122375
26 0.373394161462784
27 0.27217561006546
28 0.242734715342522
29 0.218642443418503
30 0.203817173838615
31 0.194409340620041
32 0.185184746980667
33 0.174944564700127
34 0.168443247675896
35 0.161888629198074
36 0.155577406287193
37 0.15164116024971
38 0.145154371857643
39 0.14255203306675
40 0.136713594198227
41 0.133882105350494
42 0.130600690841675
43 0.128429919481277
44 0.122086688876152
45 0.11908794939518
46 0.117589622735977
47 0.112513512372971
48 0.111113473773003
49 0.109497077763081
50 0.108610160648823


==> plots/experiments/estimation_procedures/learning_curves_fgvc5_fungi_loss-001.tsv <==
1 4.20041608810425
2 3.56575775146484
3 3.2479555606842
4 3.364670753479
5 2.8949122428894
6 2.65781116485596
7 2.54974007606506
8 2.64941382408142
9 2.34258246421814
10 2.40262866020203
11 2.43321895599365
12 2.47230553627014
13 2.30278134346008
14 2.32887840270996
15 2.36227178573608
16 2.33242607116699
17 2.33047533035278
18 2.38775706291199
19 2.30719566345215
20 2.32818651199341
21 2.54470491409302
22 2.4082248210907
23 2.38761782646179
24 2.38346433639526
25 2.52300381660461
26 1.89814674854279
27 1.89379346370697
28 1.885178565979
29 1.87254858016968
30 1.88854837417603
31 1.89193725585938
32 1.88219273090363
33 1.90146887302399
34 1.90971887111664
35 1.89422965049744
36 1.89312827587128
37 1.89654052257538
38 1.8965460062027
39 1.91125023365021
40 1.9028046131134
41 1.90461766719818
42 1.9169909954071
43 1.91209316253662
44 1.90822422504425
45 1.92183077335358
46 1.94213151931763
47 1.92844212055206
48 1.92941451072693
49 1.93421995639801
50 1.91548085212708


==> plots/experiments/estimation_procedures/learning_curves_fgvc5_fungi_mean_average_k_error-000.tsv <==
1 0.685960094651049
2 0.487939294791271
3 0.39533463819345
4 0.3326940492536
5 0.287052671555023
6 0.252944699249218
7 0.224774327364085
8 0.197332826969706
9 0.179850135841781
10 0.160090269054366
11 0.144953404808507
12 0.131348777423972
13 0.118753469077737
14 0.109958809266454
15 0.0978572054570419
16 0.0892655779848675
17 0.0811194531272823
18 0.075047471590079
19 0.0676272968946276
20 0.0612003739300634
21 0.0572259063422045
22 0.0506894335543805
23 0.0487511320148403
24 0.0436884695159357
25 0.0415924162309018
26 0.013005755017382
27 0.00794893517571797
28 0.00677602173468496
29 0.00568782682363939
30 0.00511086442113873
31 0.00482895620928397
32 0.00438345359469484
33 0.00398469223802981
34 0.00380064853495363
35 0.00355525693085209
36 0.00338728053518735
37 0.00326312406882645
38 0.00310099033040221
39 0.00298705851421221
40 0.00275189156028157
41 0.00268762233063593
42 0.0025926791504776
43 0.00252256726359144
44 0.00233560223189503
45 0.00220998510122401
46 0.00215447985743914
47 0.00199380678332503
48 0.0019660541614326
49 0.00201571674797696
50 0.00195436884695157


==> plots/experiments/estimation_procedures/learning_curves_fgvc5_fungi_mean_average_k_error-001.tsv <==
1 0.582624444963777
2 0.474865622809068
3 0.416510867025006
4 0.430246552932928
5 0.353038093012386
6 0.312181584482356
7 0.293181818181818
8 0.307986679130638
9 0.260534003271792
10 0.268538209862117
11 0.267311287684038
12 0.273738022902547
13 0.245694087403599
14 0.24779738256602
15 0.253476279504557
16 0.241832203785931
17 0.243175975695256
18 0.244952091610189
19 0.230468567422295
20 0.233617667679364
21 0.263420191633559
22 0.241283010049077
23 0.233570927786866
24 0.228891096050479
25 0.252570694087404
26 0.166399859780323
27 0.162199111942043
28 0.159967282075251
29 0.157887356859079
30 0.158629352652489
31 0.158664407571863
32 0.156946716522552
33 0.157192100958168
34 0.15781140453377
35 0.155871698995092
36 0.156543584949755
37 0.155486094881982
38 0.156526057490068
39 0.15614629586352
40 0.155848329048843
41 0.155380930123861
42 0.155836644075719
43 0.157005141388175
44 0.156105398457584
45 0.15619887824258
46 0.157431642907221
47 0.156672119654125
48 0.15645594765132
49 0.156467632624445
50 0.155690581911662


==> plots/experiments/estimation_procedures/learning_curves_fgvc5_fungi_mean_top_k_error-000.tsv <==
1 0.698285180099908
2 0.503612222838947
3 0.413937658847244
4 0.354355700972803
5 0.30958049721013
6 0.277524758260056
7 0.249114837428062
8 0.222679734743361
9 0.206133329438229
10 0.186683123484561
11 0.171430866758201
12 0.157624667698869
13 0.144753293798019
14 0.13598638660863
15 0.122840407817475
16 0.113515526861617
17 0.105584119657621
18 0.0979010253863456
19 0.0898732143378808
20 0.0826443866670559
21 0.0779337442668927
22 0.0695115538546931
23 0.0672299962022729
24 0.0616517192018931
25 0.0586033127866554
26 0.0205939061084981
27 0.012811486664135
28 0.0105927375770501
29 0.00903859075107366
30 0.00814758552189542
31 0.0076772516140341
32 0.00686512225760281
33 0.00635681107767815
34 0.00591130846308904
35 0.00553737839969621
36 0.00524524553767054
37 0.00515906634337298
38 0.00468873243551166
39 0.00472524904326487
40 0.00401536618854252
41 0.00391604101545379
42 0.00379918787064353
43 0.00372761531944725
44 0.00336975256346582
45 0.00331570798399109
46 0.00330694399813032
47 0.00305717040109839
48 0.00297245187111095
49 0.00294177792059826
50 0.00295492389938941


==> plots/experiments/estimation_procedures/learning_curves_fgvc5_fungi_mean_top_k_error-001.tsv <==
1 0.593409675157747
2 0.4906753914466
3 0.431759756952559
4 0.443777751811171
5 0.368912129002103
6 0.32894367842954
7 0.314144659967282
8 0.325222014489367
9 0.280410142556672
10 0.287403598971722
11 0.285545688244917
12 0.290722131339098
13 0.264425099322272
14 0.266183687777518
15 0.27107969151671
16 0.261854405234868
17 0.261562280906754
18 0.264577003972891
19 0.246880112175742
20 0.249380696424398
21 0.280269922879177
22 0.257268053283477
23 0.246862584716055
24 0.244362000467399
25 0.265955830801589
26 0.188180649684506
27 0.184336293526525
28 0.182647814910026
29 0.179709044169198
30 0.180462724935733
31 0.180521149801355
32 0.178517176910493
33 0.178914465996728
34 0.179709044169198
35 0.17727856975929
36 0.177956298200514
37 0.177634961439589
38 0.177915400794578
39 0.177763496143959
40 0.177319467165225
41 0.176770273428371
42 0.176238607151204
43 0.178061462958635
44 0.17727856975929
45 0.177500584248656
46 0.177851133442393
47 0.176811170834307
48 0.176367141855574
49 0.176495676559944
50 0.17579457817247


==> plots/experiments/estimation_procedures/learning_curves_fgvc5_fungi_top1_error-000.tsv <==
1 0.869226723909378
2 0.746180355548859
3 0.675601065158844
4 0.620548635721207
5 0.576275885105133
6 0.538210988044739
7 0.506207823753357
8 0.475942850112915
9 0.453390181064606
10 0.429186999797821
11 0.408591628074646
12 0.388580501079559
13 0.368759334087372
14 0.356898725032806
15 0.335967421531677
16 0.32124388217926
17 0.30430018901825
18 0.292687892913818
19 0.277862191200256
20 0.262218475341797
21 0.254856705665588
22 0.237445592880249
23 0.234334349632263
24 0.222897350788116
25 0.215667068958282
26 0.0930296778678894
27 0.0618299245834352
28 0.0533142685890198
29 0.0462446212768556
30 0.0420086979866028
31 0.0388244390487672
32 0.0368087291717528
33 0.0332009196281432
34 0.0318570733070374
35 0.0306885242462158
36 0.0286582112312316
37 0.0272706151008606
38 0.0262188911437988
39 0.0253279209136964
40 0.0235021114349364
41 0.0234874486923218
42 0.022348165512085
43 0.0217492580413818
44 0.0198212265968324
45 0.019572913646698
46 0.0191347002983092
47 0.0178347229957579
48 0.016826868057251
49 0.0177032351493835
50 0.016826868057251


==> plots/experiments/estimation_procedures/learning_curves_fgvc5_fungi_top1_error-001.tsv <==
1 0.809009104967117
2 0.733232051134109
3 0.687193274497986
4 0.698586106300354
5 0.62158215045929
6 0.587286740541458
7 0.573031067848206
8 0.583839684724808
9 0.531783133745193
10 0.538910955190659
11 0.540897399187088
12 0.5456882417202
13 0.515248894691467
14 0.515307307243347
15 0.518170118331909
16 0.502862811088562
17 0.50274595618248
18 0.508646875619888
19 0.488899290561676
20 0.491469979286194
21 0.523778915405273
22 0.497429311275482
23 0.484634280204773
24 0.484108448028564
25 0.509464830160141
26 0.398983418941498
27 0.389401733875275
28 0.387415289878845
29 0.383383989334106
30 0.382040202617645
31 0.387473702430725
32 0.380638003349304
33 0.382916569709778
34 0.382390737533569
35 0.379118919372559
36 0.379703164100647
37 0.379936873912811
38 0.381981790065765
39 0.379002094268799
40 0.381163835525513
41 0.378943681716919
42 0.37847626209259
43 0.380930125713348
44 0.380813241004944
45 0.377424597740173
46 0.378709971904755
47 0.376723527908325
48 0.378593146800995
49 0.378301024436951
50 0.377307772636414


==> plots/experiments/estimation_procedures/learning_curves_fgvc6_butterflies_moths_loss-000.tsv <==
1 3.68060159683228
2 2.0900239944458
3 1.64986562728882
4 1.42198002338409
5 1.28658974170685
6 1.19601655006409
7 1.13021850585938
8 1.08404171466827
9 1.04327750205994
10 1.00662791728973
11 0.987019956111908
12 0.962754607200623
13 0.943804681301117
14 0.92851185798645
15 0.910965263843536
16 0.900373995304108
17 0.887512683868408
18 0.877595722675323
19 0.868632733821869
20 0.862121105194092
21 0.849671185016632
22 0.845464944839478
23 0.833701491355896
24 0.832210838794708
25 0.825480759143829
26 0.434584081172943
27 0.357324928045273
28 0.332656055688858
29 0.312873691320419
30 0.299931198358536
31 0.290803909301758
32 0.278730928897858
33 0.270421981811523
34 0.262870639562607
35 0.255634933710098
36 0.248265966773033
37 0.242290735244751
38 0.238275542855263
39 0.233150780200958
40 0.226427763700485
41 0.220971807837486
42 0.216720893979073
43 0.211771577596664
44 0.208234935998917
45 0.204147085547447
46 0.20103694498539
47 0.197646021842957
48 0.193248808383942
49 0.190796613693237
50 0.187748819589615


==> plots/experiments/estimation_procedures/learning_curves_fgvc6_butterflies_moths_loss-001.tsv <==
1 2.3723611831665
2 1.81951558589935
3 1.53036069869995
4 1.42904555797577
5 1.31111037731171
6 1.24528157711029
7 1.24475526809692
8 1.2097259759903
9 1.16936218738556
10 1.15918982028961
11 1.11421370506287
12 1.07829535007477
13 1.14309680461884
14 1.10727500915527
15 1.11488687992096
16 1.13401997089386
17 1.13600623607635
18 1.11905264854431
19 1.11258375644684
20 1.10359835624695
21 1.07468152046204
22 1.08116590976715
23 1.06819367408752
24 1.03932154178619
25 1.05586397647858
26 0.675123691558838
27 0.660396993160248
28 0.642903506755829
29 0.639443278312683
30 0.637214243412018
31 0.635080873966217
32 0.63501387834549
33 0.633675873279572
34 0.633894681930542
35 0.630364000797272
36 0.637037754058838
37 0.632512927055359
38 0.633295476436615
39 0.635745763778687
40 0.638083696365356
41 0.639099478721619
42 0.642208337783813
43 0.642690420150757
44 0.6379035115242
45 0.644963026046753
46 0.650033295154572
47 0.64697527885437
48 0.647648453712463
49 0.65508633852005
50 0.657713115215302


==> plots/experiments/estimation_procedures/learning_curves_fgvc6_butterflies_moths_mean_average_k_error-000.tsv <==
1 0.434848580858086
2 0.214253729372937
3 0.151563828382838
4 0.121548778877887
5 0.104798679867986
6 0.0939854785478548
7 0.0860623102310231
8 0.0806962376237621
9 0.0760850165016501
10 0.0720765676567654
11 0.070033795379538
12 0.0674225742574259
13 0.0652499009900989
14 0.0637945874587458
15 0.0617283168316831
16 0.0607192079207919
17 0.0591994719471944
18 0.0582489768976898
19 0.0573272607260726
20 0.0564707590759075
21 0.0554009240924091
22 0.0548187458745875
23 0.0536665346534653
24 0.0535485148514853
25 0.0528620462046205
26 0.0215173597359738
27 0.0163622442244224
28 0.014719207920792
29 0.0134201980198019
30 0.0125533993399337
31 0.0119648844884486
32 0.0112316831683164
33 0.0106756435643559
34 0.0102165016501645
35 0.00983445544554404
36 0.00937135313531301
37 0.00901755775577503
38 0.0088121452145209
39 0.00842719471947141
40 0.00800924092409186
41 0.00773254125412488
42 0.00745980198019757
43 0.00721056105610512
44 0.00697082508250779
45 0.00676198019801941
46 0.00662363036303587
47 0.0064229702970293
48 0.00622442244224386
49 0.00610957095709534
50 0.00595194719471909


==> plots/experiments/estimation_procedures/learning_curves_fgvc6_butterflies_moths_mean_average_k_error-001.tsv <==
1 0.25423812943562
2 0.175366466711727
3 0.136617100371747
4 0.123423242649544
5 0.108542793173369
6 0.0997275261912808
7 0.100262968908415
8 0.0957544778641433
9 0.0919662470429199
10 0.0903123943899966
11 0.0854553903345725
12 0.0816016813112538
13 0.0884885096316323
14 0.0845154613044947
15 0.085035062521122
16 0.086891686380534
17 0.0868293764785401
18 0.0855050270361609
19 0.0851755238256168
20 0.0829957333558635
21 0.0801537681649206
22 0.0809933676917878
23 0.0800608313619466
24 0.0767140503548496
25 0.0787322575194322
26 0.0421542328489354
27 0.0408647347076715
28 0.0394495606623859
29 0.0390524670496789
30 0.0388729300439338
31 0.0385994001351808
32 0.0386722710375127
33 0.0385497634335924
34 0.0384388729300439
35 0.0381980821223386
36 0.0385170243325448
37 0.038340655626901
38 0.0384019094288611
39 0.0386015123352484
40 0.0389468570462994
41 0.0388581446434606
42 0.03904718654951
43 0.0391623014531937
44 0.0387557029401825
45 0.039392531260561
46 0.0397621662723893
47 0.0395118705643799
48 0.0396164244677256
49 0.0399512081784387
50 0.0399385349780331


==> plots/experiments/estimation_procedures/learning_curves_fgvc6_butterflies_moths_mean_top_k_error-000.tsv <==
1 0.452339009900994
2 0.237959339933994
3 0.176501650165016
4 0.146170297029703
5 0.128954191419141
6 0.117099405940594
7 0.108777557755776
8 0.102966072607261
9 0.098172409240924
10 0.0936361716171618
11 0.0911149834983495
12 0.0879466666666667
13 0.0857016501650165
14 0.0836702310231021
15 0.0817085148514854
16 0.0805135313531352
17 0.0787263366336633
18 0.0775178877887785
19 0.0765425742574258
20 0.0756958415841584
21 0.0743928712871288
22 0.0735952475247528
23 0.0722568976897689
24 0.0722489768976897
25 0.0715733333333333
26 0.0333520792079213
27 0.0261209240924097
28 0.0238241584158419
29 0.0217019141914194
30 0.0203651485148517
31 0.0193972277227725
32 0.0181895709570959
33 0.0172509570957097
34 0.0165111551155117
35 0.015790891089109
36 0.0151260726072608
37 0.01436699669967
38 0.0140443564356435
39 0.0135279207920792
40 0.0127469306930691
41 0.0123075907590756
42 0.011860330033003
43 0.0113436303630359
44 0.0110167656765671
45 0.0106568976897684
46 0.0103638283828377
47 0.0100121452145209
48 0.00963617161716121
49 0.00943339933993346
50 0.00919339933993347


==> plots/experiments/estimation_procedures/learning_curves_fgvc6_butterflies_moths_mean_top_k_error-001.tsv <==
1 0.275921975329503
2 0.199375844880027
3 0.16345999493072
4 0.150610425819534
5 0.133304114565732
6 0.124746535991889
7 0.12363657485637
8 0.121293088881379
9 0.116443477526191
10 0.113946857046299
11 0.109151106792835
12 0.104261363636364
13 0.111045750253464
14 0.106821350118283
15 0.107463458938831
16 0.110016052720514
17 0.109679156809733
18 0.107720091247043
19 0.107892235552552
20 0.105200236566408
21 0.101590486650896
22 0.102756421088205
23 0.102661372085164
24 0.098756970260223
25 0.100822701926326
26 0.0609517573504562
27 0.0591627238932072
28 0.0573726343359243
29 0.0565974569111186
30 0.0561000337952011
31 0.0558930381885772
32 0.0558624112875972
33 0.0553639320716458
34 0.0552107975667455
35 0.0552044609665427
36 0.055110468063535
37 0.0546447279486313
38 0.0551896755660696
39 0.0552044609665427
40 0.0550745606623859
41 0.0548538357553227
42 0.0555371324771883
43 0.055847625887124
44 0.0546985890503549
45 0.0552794440689422
46 0.0557821476850287
47 0.0555244592767827
48 0.0556247887799932
49 0.0557208938830686
50 0.0560366677931734


==> plots/experiments/estimation_procedures/learning_curves_fgvc6_butterflies_moths_top1_error-000.tsv <==
1 0.664660066366196
2 0.463192105293274
3 0.383342564105988
4 0.338062047958374
5 0.310431659221649
6 0.291405916213989
7 0.276699662208557
8 0.267326712608337
9 0.2585768699646
10 0.250373601913452
11 0.245663344860077
12 0.240147829055786
13 0.236438274383545
14 0.232200682163239
15 0.228583514690399
16 0.226576924324036
17 0.223635613918304
18 0.22155773639679
19 0.219664692878723
20 0.217980206012726
21 0.214756429195404
22 0.213853478431702
23 0.211706936359406
24 0.211511552333832
25 0.209428369998932
26 0.10819011926651
27 0.0880317091941832
28 0.0817320346832277
29 0.0767260789871216
30 0.0734679698944092
31 0.0707326531410216
32 0.0676013231277466
33 0.0657452344894408
34 0.0635643601417542
35 0.0612435340881348
36 0.0590838193893432
37 0.0576079487800598
38 0.056731343269348
39 0.0545583963394164
40 0.0530587434768676
41 0.0516778826713562
42 0.0502442121505736
43 0.0482032895088196
44 0.0475643277168274
45 0.0468013286590576
46 0.0450666546821594
47 0.0445597171783448
48 0.0431524515151978
49 0.0427617430686952
50 0.0415524840354921


==> plots/experiments/estimation_procedures/learning_curves_fgvc6_butterflies_moths_top1_error-001.tsv <==
1 0.505861341953278
2 0.411023557186127
3 0.356581568717957
4 0.335987627506256
5 0.307071626186371
6 0.294588506221771
7 0.293300092220306
8 0.285453259944916
9 0.276053965091705
10 0.276212394237518
11 0.264088332653046
12 0.253537893295288
13 0.267404496669769
14 0.262345790863037
15 0.260634899139404
16 0.266369521617889
17 0.263401865959167
18 0.259082436561584
19 0.259958982467651
20 0.256019771099091
21 0.248637616634369
22 0.251457393169403
23 0.250337958335876
24 0.24324095249176
25 0.246641576290131
26 0.155827522277832
27 0.151592552661896
28 0.147790610790253
29 0.146428227424622
30 0.145984709262848
31 0.143914699554443
32 0.143840789794922
33 0.143555641174316
34 0.142995893955231
35 0.14245730638504
36 0.143619000911713
37 0.142657995223999
38 0.143756330013275
39 0.142520666122437
40 0.142478406429291
41 0.141675770282745
42 0.143143773078918
43 0.143566191196442
44 0.141601860523224
45 0.141950368881226
46 0.143259942531586
47 0.144094288349152
48 0.142499566078186
49 0.143259942531586
50 0.143682360649109


==> plots/experiments/estimation_procedures/learning_curves_plantclef2015_loss-000.tsv <==
1 4.48654890060425
2 3.05580496788025
3 2.48344159126282
4 2.1201343536377
5 1.86171066761017
6 1.67483901977539
7 1.49311196804047
8 1.36477172374725
9 1.24681687355042
10 1.13948583602905
11 1.05729413032532
12 0.977188289165497
13 0.916301310062408
14 0.854468166828156
15 0.800445675849915
16 0.747279703617096
17 0.703432321548462
18 0.661349833011627
19 0.631123960018158
20 0.589453637599945
21 0.560193657875061
22 0.531139552593231
23 0.518231272697449
24 0.484108299016953
25 0.460534811019898
26 0.208728104829788
27 0.139866352081299
28 0.1199661642313
29 0.10754556208849
30 0.0981932654976845
31 0.0933367535471916
32 0.0868114531040192
33 0.082918606698513
34 0.0779225304722786
35 0.0738160759210587
36 0.0739888623356819
37 0.0695075169205666
38 0.0680110454559326
39 0.0652489736676216
40 0.0635039657354355
41 0.0626899600028992
42 0.0585556626319885
43 0.0577084757387638
44 0.0561863742768764
45 0.0577702298760414
46 0.0540149472653866
47 0.0528571605682373
48 0.0530361235141754
49 0.0515412911772728
50 0.0486828461289406


==> plots/experiments/estimation_procedures/learning_curves_plantclef2015_loss-001.tsv <==
1 3.48477172851562
2 2.74130177497864
3 2.31705045700073
4 2.31082582473755
5 2.04196548461914
6 1.87281036376953
7 1.8123631477356
8 1.80234956741333
9 1.71028470993042
10 1.64256656169891
11 1.6508721113205
12 1.64608490467072
13 1.58106136322021
14 1.48193252086639
15 1.45175695419312
16 1.55075693130493
17 1.47841680049896
18 1.50942611694336
19 1.54195857048035
20 1.43588769435883
21 1.46745789051056
22 1.52522504329681
23 1.46278238296509
24 1.45260047912598
25 1.44412803649902
26 1.09873008728027
27 1.08488202095032
28 1.0850875377655
29 1.07664275169373
30 1.07758152484894
31 1.06360554695129
32 1.06949627399445
33 1.06647145748138
34 1.07388460636139
35 1.06516003608704
36 1.06579077243805
37 1.05784058570862
38 1.06307315826416
39 1.05745959281921
40 1.06177413463593
41 1.05310463905334
42 1.0609724521637
43 1.06122887134552
44 1.06189775466919
45 1.06462979316711
46 1.03912961483002
47 1.05086505413055
48 1.05873942375183
49 1.0628809928894
50 1.04686033725739


==> plots/experiments/estimation_procedures/learning_curves_plantclef2015_mean_average_k_error-000.tsv <==
1 0.627162629757785
2 0.398280794485465
3 0.299882843364303
4 0.239387788464159
5 0.197116039560799
6 0.168468517559873
7 0.141333133531319
8 0.122931368008065
9 0.105818325477481
10 0.0916791542925644
11 0.0812099828351907
12 0.0714205923221534
13 0.0643135438520012
14 0.0565689453178214
15 0.051234231534207
16 0.0452265482385636
17 0.040872680707299
18 0.0369111516769746
19 0.0339835980710024
20 0.0304402909843882
21 0.0276898346184236
22 0.0255864643217176
23 0.0246219655069068
24 0.0220254475111026
25 0.0202027082254856
26 0.00626379315042377
27 0.00349017791461182
28 0.00286080156935395
29 0.00239898645887253
30 0.00207203770808923
31 0.00185543416069528
32 0.00171511865515079
33 0.00170013350407322
34 0.00142222706590741
35 0.00132278015421082
36 0.00137454703975151
37 0.00120017437266708
38 0.00117292864343514
39 0.00112116175789445
40 0.00106258344004577
41 0.00103806228373703
42 0.00088139934065336
43 0.000892297632346137
44 0.000865051903114194
45 0.000892297632346136
46 0.000801024439419128
47 0.000724736397569686
48 0.000826907882189473
49 0.00073291011633927
50 0.000642999209873857


==> plots/experiments/estimation_procedures/learning_curves_plantclef2015_mean_average_k_error-001.tsv <==
1 0.467632955536182
2 0.341793809938971
3 0.271757846556234
4 0.263093940714908
5 0.22226460331299
6 0.194507410636443
7 0.183870967741935
8 0.180220139494333
9 0.167654751525719
10 0.155541630340017
11 0.155895815170009
12 0.155923060156931
13 0.145689843068875
14 0.131745858761988
15 0.1299858326068
16 0.138459023539669
17 0.129500871839582
18 0.13125
19 0.134165213600697
20 0.121240191804708
21 0.126285963382738
22 0.129064952048823
23 0.122994768962511
24 0.120444638186574
25 0.119142327811683
26 0.0807159982563208
27 0.0781222755013078
28 0.0769943330427201
29 0.0761333914559721
30 0.0761933304272014
31 0.0742534873583261
32 0.0744659982563208
33 0.0748092850915432
34 0.0745041412380122
35 0.0740518744551003
36 0.0737521795989538
37 0.0730274629468178
38 0.0735778116826504
39 0.0726024411508282
40 0.0731473408892764
41 0.0721719703574542
42 0.0726351351351351
43 0.0732835658238884
44 0.0731037489102005
45 0.0732181778552746
46 0.0720030514385353
47 0.0722972972972973
48 0.0721665213600697
49 0.0728367480383609
50 0.0724171752397559


==> plots/experiments/estimation_procedures/learning_curves_plantclef2015_mean_top_k_error-000.tsv <==
1 0.645158433915483
2 0.421191728196606
3 0.325955643952811
4 0.268294144892788
5 0.22784104841566
6 0.200275181865243
7 0.173041713211454
8 0.154228537176797
9 0.136377135384029
10 0.121671253031087
11 0.110253930196442
12 0.0997806718796831
13 0.0918671498242651
14 0.082506879546631
15 0.0758398496035749
16 0.0682600877312481
17 0.0630779500313325
18 0.0572582622673896
19 0.0544097212761899
20 0.0486050186633245
21 0.0449935972536304
22 0.0414012478543988
23 0.0401711031795765
24 0.0367027218483503
25 0.0336362150232951
26 0.0110917363703241
27 0.00628014058796288
28 0.00515216739776042
29 0.00404462850448191
30 0.00358962482630845
31 0.00330763152875784
32 0.00292755360597224
33 0.00286897528812356
34 0.00230226412009916
35 0.00215377489578507
36 0.00229545268779117
37 0.00214968803640028
38 0.0019957496662398
39 0.00178323297823065
40 0.00173691523853635
41 0.00170149579053482
42 0.00139770590959867
43 0.00145083508160095
44 0.00134457673759638
45 0.00141541563359943
46 0.00132414244067242
47 0.00119608751328229
48 0.00121788409666785
49 0.00107075715881536
50 0.000918181075116479


==> plots/experiments/estimation_procedures/learning_curves_plantclef2015_mean_top_k_error-001.tsv <==
1 0.487042284219704
2 0.368314080209242
3 0.298169136878814
4 0.289243679163034
5 0.251918047079337
6 0.225032693984307
7 0.215992807323452
8 0.211372057541412
9 0.197765911072363
10 0.185734524847428
11 0.185581952920663
12 0.186797079337402
13 0.17620422842197
14 0.163644289450741
15 0.161017872711421
16 0.168139712292938
17 0.160772667829119
18 0.160538360941587
19 0.163409982563208
20 0.152021578029643
21 0.154168482999128
22 0.156854838709677
23 0.151438535309503
24 0.149956408020924
25 0.147934829991282
26 0.111170444638187
27 0.107884699215344
28 0.106380775937228
29 0.105732345248474
30 0.105100261551874
31 0.103618134263296
32 0.10341652136007
33 0.103084132519616
34 0.103607236268527
35 0.102648212728858
36 0.101454882301657
37 0.10088818657367
38 0.101078901482127
39 0.101209677419355
40 0.101111595466434
41 0.0997384481255449
42 0.101035309503051
43 0.10083914559721
44 0.100392327811683
45 0.101024411508282
46 0.0999291630340017
47 0.0995913251961639
48 0.0996730601569311
49 0.100179816913688
50 0.09984197907585


==> plots/experiments/estimation_procedures/learning_curves_plantclef2015_top1_error-000.tsv <==
1 0.806582570075989
2 0.642971962690353
3 0.548170447349548
4 0.483080387115479
5 0.437225818634033
6 0.39716100692749
7 0.359970569610596
8 0.335299551486969
9 0.310683071613312
10 0.285017549991608
11 0.269623756408691
12 0.249598145484924
13 0.236506581306458
14 0.223019897937775
15 0.210228025913239
16 0.196932137012482
17 0.186537861824036
18 0.17726069688797
19 0.170612752437592
20 0.158788084983826
21 0.152003943920135
22 0.144307017326355
23 0.14196389913559
24 0.132618606090546
25 0.127074062824249
26 0.050459086894989
27 0.029166579246521
28 0.0244530439376832
29 0.0202163457870485
30 0.0184317231178284
31 0.0167288780212402
32 0.0154210925102234
33 0.0149851441383362
34 0.012723743915558
35 0.0119608640670776
36 0.0119200348854064
37 0.010734796524048
38 0.0106939673423768
39 0.0100536942481996
40 0.00938618183135997
41 0.00919544696807861
42 0.00818735361099243
43 0.00816011428832997
44 0.00772416591644276
45 0.00839167833328236
46 0.0071656107902528
47 0.00645726919174205
48 0.00723373889923096
49 0.00687956809997559
50 0.00576245784759521


==> plots/experiments/estimation_procedures/learning_curves_plantclef2015_top1_error-001.tsv <==
1 0.704337388277054
2 0.590507835149765
3 0.511388391256332
4 0.501144289970398
5 0.454718828201294
6 0.420226693153381
7 0.404370069503784
8 0.401046216487885
9 0.377179622650146
10 0.366881012916565
11 0.363066673278809
12 0.365137338638306
13 0.352059721946716
14 0.32792067527771
15 0.321272909641266
16 0.335276782512665
17 0.321054935455322
18 0.323343515396118
19 0.328247606754303
20 0.30601567029953
21 0.30999344587326
22 0.313480794429779
23 0.30519837141037
24 0.300784647464752
25 0.296861350536346
26 0.226078927516937
27 0.218613743782043
28 0.215453326702118
29 0.215998232364655
30 0.213818669319153
31 0.209513962268829
32 0.213219285011292
33 0.209731936454773
34 0.209677398204803
35 0.20777028799057
36 0.207552313804626
37 0.205917596817017
38 0.207116365432739
39 0.207988202571869
40 0.207170903682709
41 0.204773306846619
42 0.205863118171692
43 0.207170903682709
44 0.206299066543579
45 0.206789433956146
46 0.204664349555969
47 0.203084111213684
48 0.203029632568359
49 0.204609870910645
50 0.204391896724701


==> plots/experiments/estimation_procedures/plantclef2015_impact_of_ensembling-000.tsv <==
1 1.99791504303467
2 1.79259148905054
3 1.71824226854534
4 1.67736430424758
5 1.65553857023353
6 1.64116129869221
7 1.62562462069951
8 1.61607472413304
9 1.60502880864304
10 1.60065278859912


==> plots/experiments/estimation_procedures/plantclef2015_impact_of_ensembling-001.tsv <==
1 0.189228760608039
2 0.17786533619323
3 0.173300382355684
4 0.171085517112748
5 0.169430196773291
6 0.1690991327054
7 0.16785414529516
8 0.166721066865616
9 0.165853772265224
10 0.165573999813485


==> plots/experiments/estimation_procedures/plantclef2015_impact_of_ensembling-002.tsv <==
1 0.166791009978551
2 0.15242469458174
3 0.147528676676303
4 0.144418539587802
5 0.142865802480649
6 0.141970530635083
7 0.140725543224844
8 0.139573813298517
9 0.138697192949734
10 0.138282197146321


==> plots/experiments/estimation_procedures/probability_calibration_methods_comparison-000.tsv <==
0 1
0.0401606425702811 0.5518
0.0803212851405622 0.5518
0.120481927710843 0.5518
0.160642570281124 0.5518
0.200803212851406 0.5518
0.240963855421687 0.5518
0.281124497991968 0.5518
0.321285140562249 0.5518
0.36144578313253 0.5518
0.401606425702811 0.5518
0.441767068273092 0.5518
0.481927710843373 0.4974
0.522088353413655 0.4717
0.562248995983936 0.437
0.602409638554217 0.3993
0.642570281124498 0.3599
0.682730923694779 0.3215
0.72289156626506 0.283
0.763052208835341 0.246
0.803212851405622 0.2095
0.843373493975904 0.1754
0.883534136546185 0.1446
0.923694779116466 0.1176
0.963855421686747 0.0954
1.00401606425703 0.0775
1.04417670682731 0.0631
1.08433734939759 0.0527
1.12449799196787 0.0444
1.16465863453815 0.0375
1.20481927710843 0.0324
1.24497991967871 0.0279
1.285140562249 0.0244
1.32530120481928 0.0222
1.36546184738956 0.0201
1.40562248995984 0.0178
1.44578313253012 0.016
1.4859437751004 0.0147
1.52610441767068 0.0138
1.56626506024096 0.0125
1.60642570281124 0.0113
1.64658634538153 0.0108
1.68674698795181 0.00970000000000004
1.72690763052209 0.00880000000000003
1.76706827309237 0.00790000000000002
1.80722891566265 0.0071
1.84738955823293 0.00690000000000002
1.88755020080321 0.00639999999999996
1.92771084337349 0.00619999999999998
1.96787148594378 0.00600000000000001
2.00803212851406 0.00560000000000005
2.04819277108434 0.00519999999999998
2.08835341365462 0.00470000000000004
2.1285140562249 0.00429999999999997
2.16867469879518 0.00419999999999998
2.20883534136546 0.00390000000000001
2.24899598393574 0.00390000000000001
2.28915662650602 0.00380000000000003
2.32931726907631 0.00360000000000005
2.36947791164659 0.00360000000000005
2.40963855421687 0.00339999999999996
2.44979919678715 0.00329999999999997
2.48995983935743 0.00319999999999998
2.53012048192771 0.00290000000000001
2.57028112449799 0.00280000000000002
2.61044176706827 0.00260000000000005
2.65060240963855 0.00229999999999997
2.69076305220884 0.00229999999999997
2.73092369477912 0.00209999999999999
2.7710843373494 0.002
2.81124497991968 0.002
2.85140562248996 0.002
2.89156626506024 0.00190000000000001
2.93172690763052 0.00170000000000003
2.9718875502008 0.00170000000000003
3.01204819277108 0.00170000000000003
3.05220883534137 0.00170000000000003
3.09236947791165 0.00160000000000005
3.13253012048193 0.00160000000000005
3.17269076305221 0.00149999999999995
3.21285140562249 0.00149999999999995
3.25301204819277 0.00149999999999995
3.29317269076305 0.00139999999999996
3.33333333333333 0.00139999999999996
3.37349397590361 0.00139999999999996
3.4136546184739 0.00129999999999997
3.45381526104418 0.00129999999999997
3.49397590361446 0.00129999999999997
3.53413654618474 0.00129999999999997
3.57429718875502 0.00129999999999997
3.6144578313253 0.00119999999999998
3.65461847389558 0.00119999999999998
3.69477911646586 0.00119999999999998
3.73493975903614 0.00119999999999998
3.77510040160643 0.00119999999999998
3.81526104417671 0.00119999999999998
3.85542168674699 0.00109999999999999
3.89558232931727 0.00109999999999999
3.93574297188755 0.00109999999999999
3.97590361445783 0.000900000000000012
4.01606425702811 0.000900000000000012
4.05622489959839 0.000900000000000012
4.09638554216868 0.000900000000000012
4.13654618473896 0.000800000000000023
4.17670682730924 0.000800000000000023
4.21686746987952 0.000700000000000034
4.2570281124498 0.000600000000000045
4.29718875502008 0.000600000000000045
4.33734939759036 0.000600000000000045
4.37751004016064 0.000600000000000045
4.41767068273092 0.000600000000000045
4.45783132530121 0.000600000000000045
4.49799196787149 0.000600000000000045
4.53815261044177 0.000600000000000045
4.57831325301205 0.000600000000000045
4.61847389558233 0.000600000000000045
4.65863453815261 0.000600000000000045
4.69879518072289 0.000600000000000045
4.73895582329317 0.000600000000000045
4.77911646586345 0.000600000000000045
4.81927710843373 0.000600000000000045
4.85943775100402 0.000600000000000045
4.8995983935743 0.000600000000000045
4.93975903614458 0.000600000000000045
4.97991967871486 0.000600000000000045
5.02008032128514 0.000600000000000045
5.06024096385542 0.000600000000000045
5.1004016064257 0.000499999999999945
5.14056224899598 0.000499999999999945
5.18072289156626 0.000499999999999945
5.22088353413655 0.000499999999999945
5.26104417670683 0.000499999999999945
5.30120481927711 0.000499999999999945
5.34136546184739 0.000299999999999967
5.38152610441767 0.000299999999999967
5.42168674698795 0.000299999999999967
5.46184738955823 0.000199999999999978
5.50200803212851 0.000199999999999978
5.54216867469879 0.000199999999999978
5.58232931726908 0.000199999999999978
5.62248995983936 0.000199999999999978
5.66265060240964 0.000199999999999978
5.70281124497992 0.000199999999999978
5.7429718875502 0.000199999999999978
5.78313253012048 0.000199999999999978
5.82329317269076 0.000199999999999978
5.86345381526104 0.000199999999999978
5.90361445783132 0.000199999999999978
5.94377510040161 0.000199999999999978
5.98393574297189 0.000199999999999978
6.02409638554217 0.000199999999999978
6.06425702811245 0.000199999999999978
6.10441767068273 0.000199999999999978
6.14457831325301 0.000199999999999978
6.18473895582329 0.000199999999999978
6.22489959839357 0.000199999999999978
6.26506024096386 0.000199999999999978
6.30522088353414 0.000199999999999978
6.34538152610442 0.000199999999999978
6.3855421686747 0.000199999999999978
6.42570281124498 0.000199999999999978
6.46586345381526 0.000199999999999978
6.50602409638554 0.000199999999999978
6.54618473895582 0.000199999999999978
6.5863453815261 0.000199999999999978
6.62650602409639 0.000199999999999978
6.66666666666667 0.000199999999999978
6.70682730923695 0.000199999999999978
6.74698795180723 0.000199999999999978
6.78714859437751 0.000199999999999978
6.82730923694779 0.000199999999999978
6.86746987951807 0.000199999999999978
6.90763052208835 0.000199999999999978
6.94779116465863 0.000199999999999978
6.98795180722892 0.000199999999999978
7.0281124497992 9.9999999999989e-05
7.06827309236948 9.9999999999989e-05
7.10843373493976 9.9999999999989e-05
7.14859437751004 9.9999999999989e-05
7.18875502008032 9.9999999999989e-05
7.2289156626506 9.9999999999989e-05
7.26907630522088 9.9999999999989e-05
7.30923694779116 9.9999999999989e-05
7.34939759036145 9.9999999999989e-05
7.38955823293173 9.9999999999989e-05
7.42971887550201 9.9999999999989e-05
7.46987951807229 9.9999999999989e-05
7.51004016064257 9.9999999999989e-05
7.55020080321285 9.9999999999989e-05
7.59036144578313 9.9999999999989e-05
7.63052208835341 0
7.6706827309237 0
7.71084337349398 0
7.75100401606426 0
7.79116465863454 0
7.83132530120482 0
7.8714859437751 0
7.91164658634538 0
7.95180722891566 0
7.99196787148594 0
8.03212851405623 0
8.07228915662651 0
8.11244979919679 0
8.15261044176707 0
8.19277108433735 0
8.23293172690763 0
8.27309236947791 0
8.31325301204819 0
8.35341365461847 0
8.39357429718875 0
8.43373493975904 0
8.47389558232932 0
8.5140562248996 0
8.55421686746988 0
8.59437751004016 0
8.63453815261044 0
8.67469879518072 0
8.714859437751 0
8.75502008032129 0
8.79518072289157 0
8.83534136546185 0
8.87550200803213 0
8.91566265060241 0
8.95582329317269 0
8.99598393574297 0
9.03614457831325 0
9.07630522088353 0
9.11646586345381 0
9.1566265060241 0
9.19678714859438 0
9.23694779116466 0
9.27710843373494 0
9.31726907630522 0
9.3574297188755 0
9.39759036144578 0
9.43775100401606 0
9.47791164658635 0
9.51807228915663 0
9.55823293172691 0
9.59839357429719 0
9.63855421686747 0
9.67871485943775 0
9.71887550200803 0
9.75903614457831 0
9.79919678714859 0
9.83935742971888 0
9.87951807228916 0
9.91967871485944 0
9.95983935742972 0
10 0


==> plots/experiments/estimation_procedures/probability_calibration_methods_comparison-001.tsv <==
1 0.0789
2 0.0266999999999999
3 0.0119
4 0.00549999999999995
5 0.00239999999999996
6 0.00149999999999995
7 0.000800000000000023
8 0.000499999999999945
9 0.000199999999999978
10 0


==> plots/experiments/estimation_procedures/probability_calibration_methods_comparison-002.tsv <==
0 1
0.0401606425702811 0.9597
0.0803212851405622 0.9195
0.120481927710843 0.8795
0.160642570281124 0.8394
0.200803212851406 0.7992
0.240963855421687 0.7591
0.281124497991968 0.7191
0.321285140562249 0.679
0.36144578313253 0.6389
0.401606425702811 0.5991
0.441767068273092 0.5591
0.481927710843373 0.5192
0.522088353413655 0.4792
0.562248995983936 0.4394
0.602409638554217 0.3997
0.642570281124498 0.3604
0.682730923694779 0.3215
0.72289156626506 0.2834
0.763052208835341 0.2464
0.803212851405622 0.2102
0.843373493975904 0.1756
0.883534136546185 0.1448
0.923694779116466 0.1172
0.963855421686747 0.0944
1.00401606425703 0.0767
1.04417670682731 0.0618
1.08433734939759 0.0518999999999999
1.12449799196787 0.044
1.16465863453815 0.0371
1.20481927710843 0.0321
1.24497991967871 0.0274
1.285140562249 0.0235
1.32530120481928 0.0211
1.36546184738956 0.0189
1.40562248995984 0.0175
1.44578313253012 0.0155
1.4859437751004 0.0137
1.52610441767068 0.0129
1.56626506024096 0.012
1.60642570281124 0.011
1.64658634538153 0.0101
1.68674698795181 0.00890000000000002
1.72690763052209 0.00770000000000004
1.76706827309237 0.00770000000000004
1.80722891566265 0.00719999999999998
1.84738955823293 0.00690000000000002
1.88755020080321 0.00639999999999996
1.92771084337349 0.00580000000000003
1.96787148594378 0.00539999999999996
2.00803212851406 0.00519999999999998
2.04819277108434 0.00490000000000002
2.08835341365462 0.00490000000000002
2.1285140562249 0.00449999999999995
2.16867469879518 0.00429999999999997
2.20883534136546 0.00419999999999998
2.24899598393574 0.00390000000000001
2.28915662650602 0.00370000000000004
2.32931726907631 0.00360000000000005
2.36947791164659 0.00360000000000005
2.40963855421687 0.00329999999999997
2.44979919678715 0.00309999999999999
2.48995983935743 0.00290000000000001
2.53012048192771 0.00270000000000004
2.57028112449799 0.00239999999999996
2.61044176706827 0.00239999999999996
2.65060240963855 0.00239999999999996
2.69076305220884 0.00229999999999997
2.73092369477912 0.00229999999999997
2.7710843373494 0.00229999999999997
2.81124497991968 0.00209999999999999
2.85140562248996 0.002
2.89156626506024 0.002
2.93172690763052 0.00190000000000001
2.9718875502008 0.00190000000000001
3.01204819277108 0.00180000000000002
3.05220883534137 0.00170000000000003
3.09236947791165 0.00160000000000005
3.13253012048193 0.00160000000000005
3.17269076305221 0.00149999999999995
3.21285140562249 0.00149999999999995
3.25301204819277 0.00149999999999995
3.29317269076305 0.00139999999999996
3.33333333333333 0.00139999999999996
3.37349397590361 0.00129999999999997
3.4136546184739 0.00129999999999997
3.45381526104418 0.00129999999999997
3.49397590361446 0.00129999999999997
3.53413654618474 0.00119999999999998
3.57429718875502 0.00119999999999998
3.6144578313253 0.00119999999999998
3.65461847389558 0.00119999999999998
3.69477911646586 0.00119999999999998
3.73493975903614 0.00119999999999998
3.77510040160643 0.00109999999999999
3.81526104417671 0.00109999999999999
3.85542168674699 0.00109999999999999
3.89558232931727 0.000900000000000012
3.93574297188755 0.000900000000000012
3.97590361445783 0.000900000000000012
4.01606425702811 0.000900000000000012
4.05622489959839 0.000800000000000023
4.09638554216868 0.000800000000000023
4.13654618473896 0.000800000000000023
4.17670682730924 0.000600000000000045
4.21686746987952 0.000600000000000045
4.2570281124498 0.000600000000000045
4.29718875502008 0.000600000000000045
4.33734939759036 0.000600000000000045
4.37751004016064 0.000600000000000045
4.41767068273092 0.000600000000000045
4.45783132530121 0.000600000000000045
4.49799196787149 0.000600000000000045
4.53815261044177 0.000600000000000045
4.57831325301205 0.000600000000000045
4.61847389558233 0.000600000000000045
4.65863453815261 0.000600000000000045
4.69879518072289 0.000600000000000045
4.73895582329317 0.000600000000000045
4.77911646586345 0.000600000000000045
4.81927710843373 0.000600000000000045
4.85943775100402 0.000600000000000045
4.8995983935743 0.000600000000000045
4.93975903614458 0.000600000000000045
4.97991967871486 0.000600000000000045
5.02008032128514 0.000600000000000045
5.06024096385542 0.000499999999999945
5.1004016064257 0.000499999999999945
5.14056224899598 0.000499999999999945
5.18072289156626 0.000499999999999945
5.22088353413655 0.000499999999999945
5.26104417670683 0.000499999999999945
5.30120481927711 0.000299999999999967
5.34136546184739 0.000299999999999967
5.38152610441767 0.000299999999999967
5.42168674698795 0.000199999999999978
5.46184738955823 0.000199999999999978
5.50200803212851 0.000199999999999978
5.54216867469879 0.000199999999999978
5.58232931726908 0.000199999999999978
5.62248995983936 0.000199999999999978
5.66265060240964 0.000199999999999978
5.70281124497992 0.000199999999999978
5.7429718875502 0.000199999999999978
5.78313253012048 0.000199999999999978
5.82329317269076 0.000199999999999978
5.86345381526104 0.000199999999999978
5.90361445783132 0.000199999999999978
5.94377510040161 0.000199999999999978
5.98393574297189 0.000199999999999978
6.02409638554217 0.000199999999999978
6.06425702811245 0.000199999999999978
6.10441767068273 0.000199999999999978
6.14457831325301 0.000199999999999978
6.18473895582329 0.000199999999999978
6.22489959839357 0.000199999999999978
6.26506024096386 0.000199999999999978
6.30522088353414 0.000199999999999978
6.34538152610442 0.000199999999999978
6.3855421686747 0.000199999999999978
6.42570281124498 0.000199999999999978
6.46586345381526 0.000199999999999978
6.50602409638554 0.000199999999999978
6.54618473895582 0.000199999999999978
6.5863453815261 0.000199999999999978
6.62650602409639 0.000199999999999978
6.66666666666667 0.000199999999999978
6.70682730923695 0.000199999999999978
6.74698795180723 0.000199999999999978
6.78714859437751 0.000199999999999978
6.82730923694779 0.000199999999999978
6.86746987951807 0.000199999999999978
6.90763052208835 0.000199999999999978
6.94779116465863 0.000199999999999978
6.98795180722892 0.000199999999999978
7.0281124497992 0.000199999999999978
7.06827309236948 0.000199999999999978
7.10843373493976 9.9999999999989e-05
7.14859437751004 9.9999999999989e-05
7.18875502008032 9.9999999999989e-05
7.2289156626506 9.9999999999989e-05
7.26907630522088 9.9999999999989e-05
7.30923694779116 9.9999999999989e-05
7.34939759036145 9.9999999999989e-05
7.38955823293173 9.9999999999989e-05
7.42971887550201 9.9999999999989e-05
7.46987951807229 9.9999999999989e-05
7.51004016064257 9.9999999999989e-05
7.55020080321285 9.9999999999989e-05
7.59036144578313 9.9999999999989e-05
7.63052208835341 0
7.6706827309237 0
7.71084337349398 0
7.75100401606426 0
7.79116465863454 0
7.83132530120482 0
7.8714859437751 0
7.91164658634538 0
7.95180722891566 0
7.99196787148594 0
8.03212851405623 0
8.07228915662651 0
8.11244979919679 0
8.15261044176707 0
8.19277108433735 0
8.23293172690763 0
8.27309236947791 0
8.31325301204819 0
8.35341365461847 0
8.39357429718875 0
8.43373493975904 0
8.47389558232932 0
8.5140562248996 0
8.55421686746988 0
8.59437751004016 0
8.63453815261044 0
8.67469879518072 0
8.714859437751 0
8.75502008032129 0
8.79518072289157 0
8.83534136546185 0
8.87550200803213 0
8.91566265060241 0
8.95582329317269 0
8.99598393574297 0
9.03614457831325 0
9.07630522088353 0
9.11646586345381 0
9.1566265060241 0
9.19678714859438 0
9.23694779116466 0
9.27710843373494 0
9.31726907630522 0
9.3574297188755 0
9.39759036144578 0
9.43775100401606 0
9.47791164658635 0
9.51807228915663 0
9.55823293172691 0
9.59839357429719 0
9.63855421686747 0
9.67871485943775 0
9.71887550200803 0
9.75903614457831 0
9.79919678714859 0
9.83935742971888 0
9.87951807228916 0
9.91967871485944 0
9.95983935742972 0
10 0


==> plots/experiments/estimation_procedures/probability_calibration_methods_comparison-003.tsv <==
1 0.0789
2 0.0266999999999999
3 0.0119
4 0.00549999999999995
5 0.00239999999999996
6 0.00149999999999995
7 0.000800000000000023
8 0.000499999999999945
9 0.000199999999999978
10 0


==> plots/experiments/estimation_procedures/temperature_scaling_calibration_effect-000.tsv <==
0.1 1.85550441477648
0.2 1.37376900995161
0.3 1.02873673633602
0.4 0.804449348670658
0.5 0.653964374673576
0.6 0.552119581201383
0.7 0.478954748450186
0.8 0.424932530650565
0.9 0.383737349549129
1 0.351554635456361
1.1 0.325961526504933
1.2 0.305347306319888
1.3 0.288601193250192
1.4 0.274933835035113
1.5 0.263770125074551
1.6 0.254682142143765
1.7 0.247345695127369
1.8 0.241511296148772
1.9 0.236984250398187
2 0.233610676916364
2.1 0.231267489363391
2.2 0.229855083408435
2.3 0.229291913896973
2.4 0.229510417477347
2.5 0.230453910501419
2.6 0.232074205625251
2.7 0.234329766081344
2.8 0.237184267715503
2.9 0.240605474047997
3 0.244564354191221
3.1 0.249034390888501
3.2 0.253991038490551
3.3 0.259411299857466
3.4 0.265273397972955
3.5 0.27155652316984
3.6 0.278240640763403
3.7 0.285306346900288
3.8 0.292734762786088
3.9 0.300507459318517
4 0.30860640564329
4.1 0.317013936352104
4.2 0.325712733019854
4.3 0.334685816578343
4.4 0.343916547682023
4.5 0.353388632764892
4.6 0.363086133937729
4.7 0.372993481248065
4.8 0.383095486134826
4.9 0.393377355166128
5 0.403824703361
5.1 0.414423566570854
5.2 0.425160412540426
5.3 0.43602215038545
5.4 0.446996138319757
5.5 0.458070189541282
5.6 0.46923257624763
5.7 0.480472031799815
5.8 0.491777751089883
5.9 0.503139389195964
6 0.514547058428633
6.1 0.525991323886517
6.2 0.537463197647995
6.3 0.54895413173065
6.4 0.560456009951535
6.5 0.571961138820155
6.6 0.583462237592736
6.7 0.594952427611574
6.8 0.606425221047175
6.9 0.617874509154128
7 0.629294550144198
7.1 0.640679956772508
7.2 0.652025683724773
7.3 0.663327014885812
7.4 0.67457955056186
7.5 0.685779194721776
7.6 0.696922142315126
7.7 0.708004866718319
7.8 0.719024107353583
7.9 0.729976857519592
8 0.740860352466966
8.1 0.751672057746734
8.2 0.76240965785511
8.3 0.773071045193628
8.4 0.783654309359725
8.5 0.794157726779358
8.6 0.804579750690009
8.7 0.814919001479618
8.8 0.82517425738444
8.9 0.835344445546578
9 0.845428633430025
9.1 0.855426020592289
9.2 0.865335930807251
9.3 0.875157804533623
9.4 0.884891191722308
9.5 0.894535744955093
9.6 0.904091212906342
9.7 0.913557434118807
9.8 0.922934331084162
9.9 0.932221904618581
10 0.941420228523356


==> plots/experiments/estimation_procedures/temperature_scaling_calibration_effect-001.tsv <==
0.1 0.01187
0.2 0.01187
0.3 0.01187
0.4 0.01187
0.5 0.01187
0.6 0.01187
0.7 0.01187
0.8 0.01187
0.9 0.01187
1 0.01187
1.1 0.01187
1.2 0.01187
1.3 0.01187
1.4 0.01187
1.5 0.01187
1.6 0.01187
1.7 0.01187
1.8 0.01187
1.9 0.01187
2 0.01187
2.1 0.01187
2.2 0.01187
2.3 0.01187
2.4 0.01187
2.5 0.01187
2.6 0.01187
2.7 0.01187
2.8 0.01187
2.9 0.01187
3 0.01187
3.1 0.01187
3.2 0.01187
3.3 0.01187
3.4 0.01187
3.5 0.01187
3.6 0.01187
3.7 0.01187
3.8 0.01187
3.9 0.01187
4 0.01187
4.1 0.01187
4.2 0.01187
4.3 0.01187
4.4 0.01187
4.5 0.01187
4.6 0.01187
4.7 0.01187
4.8 0.01187
4.9 0.01187
5 0.01187
5.1 0.01187
5.2 0.01187
5.3 0.01187
5.4 0.01187
5.5 0.01187
5.6 0.01187
5.7 0.01187
5.8 0.01187
5.9 0.01187
6 0.01187
6.1 0.01187
6.2 0.01187
6.3 0.01187
6.4 0.01187
6.5 0.01187
6.6 0.01187
6.7 0.01187
6.8 0.01187
6.9 0.01187
7 0.01187
7.1 0.01187
7.2 0.01187
7.3 0.01187
7.4 0.01187
7.5 0.01187
7.6 0.01187
7.7 0.01187
7.8 0.01187
7.9 0.01187
8 0.01187
8.1 0.01187
8.2 0.01187
8.3 0.01187
8.4 0.01187
8.5 0.01187
8.6 0.01187
8.7 0.01187
8.8 0.01187
8.9 0.01187
9 0.01187
9.1 0.01187
9.2 0.01187
9.3 0.01187
9.4 0.01187
9.5 0.01187
9.6 0.01187
9.7 0.01187
9.8 0.01187
9.9 0.01187
10 0.01187


==> plots/experiments/estimation_procedures/temperature_scaling_calibration_effect-002.tsv <==
0.1 0.00822
0.2 0.00821
0.3 0.00821
0.4 0.00822
0.5 0.00821
0.6 0.00819
0.7 0.00818
0.8 0.00816
0.9 0.00816
1 0.00814
1.1 0.00812
1.2 0.00808
1.3 0.00807
1.4 0.00807
1.5 0.00807
1.6 0.00808
1.7 0.00811
1.8 0.00809
1.9 0.00809
2 0.00806
2.1 0.00808
2.2 0.00809
2.3 0.00809
2.4 0.00811
2.5 0.00812
2.6 0.00813
2.7 0.00814
2.8 0.00814
2.9 0.00813
3 0.00815
3.1 0.00814
3.2 0.00814
3.3 0.00816
3.4 0.00818
3.5 0.00818
3.6 0.00822
3.7 0.00824
3.8 0.00823
3.9 0.00825
4 0.00827
4.1 0.00827
4.2 0.00828
4.3 0.00832
4.4 0.00837
4.5 0.00838
4.6 0.00839
4.7 0.00839
4.8 0.0084
4.9 0.00838
5 0.0084
5.1 0.00843
5.2 0.00847
5.3 0.00847
5.4 0.00848
5.5 0.00851
5.6 0.00852
5.7 0.00854
5.8 0.00852
5.9 0.00855
6 0.00854
6.1 0.00857
6.2 0.00858
6.3 0.00864
6.4 0.00865
6.5 0.00865
6.6 0.00868
6.7 0.0087
6.8 0.00874
6.9 0.00877
7 0.0088
7.1 0.00881
7.2 0.00882
7.3 0.00887
7.4 0.00892
7.5 0.00895
7.6 0.00896
7.7 0.00895
7.8 0.00896
7.9 0.00902
8 0.00904
8.1 0.00906
8.2 0.00908
8.3 0.00915
8.4 0.00919
8.5 0.0092
8.6 0.0092
8.7 0.00923
8.8 0.00924
8.9 0.00928
9 0.00931
9.1 0.00931
9.2 0.00935
9.3 0.00939
9.4 0.00943
9.5 0.00946
9.6 0.00953
9.7 0.0096
9.8 0.00963
9.9 0.00966
10 0.00971


==> plots/experiments/real_world_datasets/fgvc5_fungi_error_rate_average_set_size_plot-000.tsv <==
1 0.324316429072213
1.01461464768107 0.320577237672353
1.02944288328898 0.317363870063099
1.04448782833604 0.314033652722599
1.05975264995433 0.310352886188362
1.0752405615625 0.306321570460388
1.09095482354213 0.302932928254265
1.10689874392416 0.299252161720028
1.12307567908523 0.295805094648282
1.13948903445424 0.292241177845291
1.15614226522923 0.288443561579808
1.17303887710475 0.285288618836177
1.19018242700983 0.282192100958168
1.20757652385678 0.278628184155176
1.22522482930088 0.274947417620939
1.24313105851121 0.271850899742931
1.26129898095275 0.268754381864922
1.27973242117987 0.264956765599439
1.29843525964145 0.262386071512036
1.31741143349779 0.259523253096518
1.33666493744938 0.256543584949755
1.35619982457784 0.253797616265483
1.37602020719917 0.250233699462491
1.39613025772942 0.247429305912596
1.41653420956302 0.24480018695957
1.43723635796396 0.242463192334658
1.45824106097003 0.240126197709745
1.47955274031018 0.238198177144193
1.50117588233537 0.235627483056789
1.52311503896303 0.232589390044403
1.54537482863521 0.230544519747605
1.56795993729091 0.22774012619771
1.59087511935245 0.225812105632157
1.61412519872636 0.223708810469736
1.63771506981889 0.221488665576069
1.66164969856627 0.219093246085534
1.68593412348017 0.217223650385604
1.71057345670833 0.21506193035756
1.73557288511071 0.213484458985744
1.76093767135142 0.210563215704604
1.78667315500654 0.20840149567656
1.81278475368819 0.206590324842253
1.83927796418496 0.203727506426735
1.86615836361908 0.202033185323674
1.89343161062045 0.199637765833139
1.92110344651787 0.19759289553634
1.94917969654762 0.195840149567656
1.97766627107976 0.19321103061463
2.00656916686233 0.19093246085534
2.03589446828372 0.189354989483524
2.06564834865352 0.187017994858612
2.09583707150208 0.185089974293059
2.12646699189901 0.182752979668147
2.15754455779103 0.180824959102594
2.18907631135936 0.178955363402664
2.22106889039685 0.177377892030848
2.25352902970539 0.176092544987147
2.2864635625136 0.174339799018462
2.31987942191534 0.172820752512269
2.3537836423292 0.170717457349848
2.3881833609793 0.168789436784295
2.42308581939781 0.167504089740594
2.4584983649493 0.165868193503155
2.49442845237753 0.164173872400094
2.53088364537466 0.162830100490769
2.56787161817359 0.161427903715821
2.60540015716342 0.159499883150269
2.64347716252857 0.158156111240944
2.68211064991188 0.156753914465997
2.72130875210198 0.15494274363169
2.76107972074537 0.153189997663005
2.80143192808341 0.151787800888058
2.84237386871485 0.150619303575602
2.883914161384 0.148340733816312
2.92606155079507 0.146763262444496
2.96882490945307 0.144659967282075
3.01221323953151 0.14372516943211
3.05623567476752 0.142089273194672
3.10090148238456 0.140570226688479
3.14622006504332 0.139168029913531
3.19220096282104 0.137765833138584
3.23885385521984 0.136772610422996
3.28618856320436 0.134903014723066
3.33421505126915 0.133500817948119
3.38294342953637 0.132390745501285
3.43238395588403 0.131339097920075
3.48254703810544 0.130170600607619
3.5334432361001 0.12894367842954
3.58508326409676 0.127541481654592
3.63747799290884 0.12666510867025
3.69063845222285 0.125613461089039
3.74457583292029 0.124211264314092
3.79930148943347 0.123042767001636
3.85482694213571 0.122049544286048
3.91116387976652 0.121114746436083
3.96832416189223 0.119887824258004
4.02631982140256 0.118719326945548
4.08516306704367 0.117959803692452
4.14486628598824 0.116791306379995
4.2054420464431 0.115330684739425
4.26690310029502 0.114454311755083
4.3292623857951 0.113402664173872
4.3925330302824 0.11293526524889
4.45672835294744 0.112000467398925
4.52186186763601 0.110948819817714
4.58794728569397 0.110014021967749
4.65499851885371 0.10878709978967
4.72302968216266 0.108202851133442
4.79205509695471 0.107268053283477
4.86208929386497 0.106625379761627
4.93314701588871 0.105223182986679
5.00524322148485 0.104580509464828
5.07839308772492 0.103704136480486
5.152612013488 0.102652488899276
5.22791562270237 0.101892965646179
5.30431976763453 0.1006660434681
5.38184053222624 0.0997896704837579
5.46049423548043 0.0989132974994158
5.54029743489649 0.0973358261275999
5.62126692995584 0.096693152605749
5.7034197656584 0.0958752044870297
5.78677323611074 0.095174106099556
5.87134488816675 0.0941224585183454
5.95715252512136 0.0933045103996261
6.0442142104584 0.0922528628184155
6.13254827165317 0.0912012152372049
6.22217330403054 0.089974293059126
6.3131081746795 0.089039495209161
6.40537202642493 0.0882215470904417
6.49898428185731 0.0871698995092312
6.59396464742146 0.0860598270623978
6.69033311756496 0.0854755784061697
6.78810997894717 0.0846576302874503
6.88731581470983 0.0840733816312222
6.98797150881008 0.083255433512503
7.0900982504167 0.0819116616031783
7.19371753837071 0.0810352886188361
7.29885118571113 0.0803341902313625
7.40552132426686 0.0794578172470203
7.51375040931567 0.078639869128301
7.62356122431132 0.0780556204720729
7.73497688567969 0.0776466464127132
7.84802084768512 0.0772376723533535
7.96271690736773 0.0765365739658799
8.07908920955301 0.0757186258471606
8.19716225193456 0.0750175274596868
8.31696089023115 0.0743164290722131
8.43851034341912 0.0733816312222482
8.56183619904126 0.0728558074316429
8.68696441859328 0.072213133909792
8.81392134298901 0.0716873101191867
8.94273369810546 0.0707525122692217
9.0734286004089 0.0701098387473709
9.20603356266322 0.0694087403598972
9.34057649972165 0.0687076419724235
9.47708573440316 0.0681818181818182
9.61559000345476 0.06759756952559
9.75611846360087 0.0671885954662305
9.89870069768118 0.0666043468100024
10.0433667208782 0.0660785230193971
10.1901469870356 0.0652021500350549
10.3390723950694 0.0647347511100724
10.4901742954724 0.0636831035288619
10.6434844969138 0.0628651554101426
10.7990352729351 0.0620472072914232
10.9568593687445 0.0615798083664407
11.1169900081097 0.0611124094414582
11.2794609003522 0.0606450105164759
11.4443062474433 0.060294461322739
11.6115607512039 0.0598854872633793
11.7812596206101 0.0594180883383968
11.9534385792046 0.0587754148165459
12.1281338726169 0.0578990418322037
12.3053822761941 0.0573147931759757
12.4852211027416 0.0567889693853704
12.6676882103784 0.056321570460388
12.8528220105067 0.0557957466697827
13.0406614758978 0.0550362234166861
13.2312461488961 0.054451974760458
13.4246161497437 0.0540430007010984
13.6208121850258 0.0536340266417388
13.81987555624 0.0534587520448703
14.0218481684907 0.0531082028511335
14.2267725393107 0.052640803926151
14.4346918076114 0.0520565552699229
14.6456497427645 0.0514723066136948
14.8596907538153 0.0512386071512035
15.076859898832 0.0507127833605983
15.2972028943903 0.0504790838981071
15.5207661251976 0.0497779855106333
15.7475966538577 0.049252161720028
15.9777422307774 0.0489016125262912
16.2112513042192 0.0485510633325543
16.4481730304996 0.0481420892731946
16.6885572843377 0.0476746903482121
16.9324546693536 0.0472657162888526
17.1799165287219 0.0467398924982473
17.4309949559794 0.0462724935732648
17.6857428059915 0.0456298200514139
17.9442137060791 0.0451624211264314
18.2064620673073 0.0447534470670717
18.4725430959397 0.0442860481420893
18.7425128050603 0.0435265248889928
19.0164280263642 0.0430007010983875
19.2943464221219 0.0427085767702734
19.5763264973177 0.0424748773077822
19.8624276119656 0.0421827529796681
20.1527099936053 0.0418906286515541
20.4472347499806 0.04159850432344
20.7460638819037 0.0411311053984575
21.0492602963067 0.0404884318766067
21.3568878194844 0.0401963075484927
21.6690112105303 0.0399041832203786
21.9856961749693 0.0394367842953961
22.3070093785895 0.0389693853704136
22.633018461476 0.0386772610422996
22.9637920522496 0.0382682869829399
23.2993997825146 0.037917737789203
23.6399123015164 0.0373919139985978
23.9854012910145 0.0370997896704838
24.3359394803717 0.0365155410142557
24.6916006618652 0.0361649918205188
25.05245970622 0.0359897172236504
25.4185925783706 0.0356391680299135
25.7900763534522 0.0354054685674223
26.1669892330258 0.0350549193736854
26.5494105615408 0.0345875204487029
26.9374208430378 0.0343538209862118
27.3311017580955 0.0340032717924749
27.7305361810256 0.0337111474643609
28.1358081973184 0.0335942977331152
28.5470031213444 0.0330684739425099
28.9642075143132 0.0327763496143959
29.3875092024963 0.0326594998831503
29.816997295715 0.0323673755550362
30.2527622060993 0.0320168263612993
30.6948956671206 0.0315494274363169
31.1434907529028 0.0313157279738256
31.5986418978152 0.0307899041832204
32.060444916352 0.0303809301238607
32.5289970233029 0.0300888057957467
33.004396854217 0.0297382566020098
33.4867444861676 0.0295629820051414
33.976141458819 0.0293292825426501
34.4726907958018 0.0291540079457817
34.9764970264009 0.0289787333489133
35.4876662075598 0.0285113344239308
36.0063059462067 0.0281607852301939
36.5325254219073 0.0275765365739659
37.0664354098482 0.0272259873802291
37.6081483041563 0.0269922879177378
38.1577781415589 0.0268170133208694
38.7154406253903 0.0266417387240009
39.2812531499477 0.0264664641271325
39.8553348252052 0.0262327646646413
40.4378065018866 0.0261743397990185
41.028790796907 0.0258822154709044
41.6284121191841 0.025706940874036
42.2367966958283 0.0252979668146763
42.8540725987149 0.0248889927553166
43.4803697714441 0.0248305678896938
44.1158200566964 0.0245384435615799
44.7605572239865 0.0243631689647114
45.4147169978234 0.0239541949053517
46.0784370862821 0.0234283711147464
46.7518572099925 0.0233115213835008
47.4351191315522 0.0230193970553868
48.1283666853694 0.0226688478616499
48.8317458079415 0.0224935732647815
49.5454045685761 0.0222014489366674
50.2694932005619 0.0218508997429306
51.0041641327941 0.0215587754148165
51.7495720218623 0.0213250759523254
52.505873784608 0.0210913764898341
53.2732286311568 0.0209745267585885
54.0517980984342 0.0209161018929657
54.8417460841712 0.0207408272960972
55.643238881406 0.0206824024304744
56.4564452134914 0.0203318532367376
57.2815362696122 0.0200397289086235
58.118685740823 0.0199228791773779
58.968069856612 0.0197476045805095
59.8298674219991 0.0193970553867726
60.7042598551767 0.0191633559242814
61.5914312257003 0.0189880813274129
62.4915682932368 0.0187543818649217
63.4048605468799 0.0185791072680532
64.33150024504 0.018345407805562
65.2716824559159 0.0180532834774481
66.2256050985598 0.0179364337462024
67.1934689845409 0.017761159149334
68.1754778602189 0.0177027342837112
69.1718384496346 0.0175858845524656
70.1827604980279 0.0174106099555971
71.2084568159915 0.0172353353587287
72.2491433242699 0.0170600607618603
73.3050390992132 0.0169432110306146
74.3763664188953 0.016826361299369
75.4633508099056 0.0166510867025006
76.5662210948254 0.016534236971255
77.6852094403972 0.0164173872400093
78.8205514063987 0.0161252629118953
79.9724859952309 0.0158331385837812
81.1412557022305 0.0157162888525356
82.3271065667182 0.0155410142556672
83.5302882237927 0.0154825893900444
84.7510539568817 0.0152488899275531
85.9896607510609 0.0150736153306847
87.2463693471524 0.0150151904650619
88.5214442966135 0.0148983407338164
89.815154017228 0.0148399158681936
91.1277708496108 0.0146646412713251
92.4595711145391 0.0144893666744567
93.810835171121 0.014080392615097
95.1818474758138 0.0139635428838514
96.5728966423062 0.0139635428838514
97.9842755022739 0.013788268286983
99.4162811670246 0.0135545688244917
100.869215090043 0.0134961439588689
102.34338313045 0.0130871698995092
103.83909561739 0.0130287450338864
105.356667415359 0.0127950455713952
106.896417990486 0.0127366207057724
108.458671477786 0.0126781958401496
110.04375674939 0.0125613461089039
111.652007483784 0.0124444963776583
113.283762236044 0.0123860715120355
114.93936450911 0.0121523720495443
116.619162826097 0.0120355223182986
118.323510803661 0.011918672587053
120.052767226444 0.0118018228558074
121.807296122596 0.0117433979901846
123.587466840412 0.0116849731245618
125.39365412608 0.0116265482589391
127.226238202575 0.0115681233933161
129.085604849693 0.0113928487964478
130.972145485269 0.0113928487964478
132.88625724757 0.0112759990652022
134.8283430789 0.0111591493339566
136.79881181042 0.0110422996027109
138.798078248219 0.0109838747370881
140.826563260626 0.0108086001402197
142.884693866816 0.0106333255433513
144.972903326697 0.0105749006777285
147.091631232118 0.0104580509464828
149.24132359941 0.0102827763496144
151.422432963272 0.0102243514839916
153.63541847204 0.0100490768871232
155.880745984343 0.0098153774246319
158.158888167167 0.00969852769338631
160.470324595359 0.00958167796214071
162.815541852588 0.00958167796214071
165.195033633766 0.00958167796214071
167.609300848986 0.00923112876840382
170.058851728964 0.00923112876840382
172.54420193203 0.00905585417153543
175.065874652678 0.00905585417153543
177.624400731706 0.00905585417153543
180.22031876796 0.00905585417153543
182.854175231724 0.00899742930591263
185.526524579749 0.00899742930591263
188.237929371975 0.00888057957466692
190.988960389961 0.00870530497779853
193.780196757034 0.00858845524655294
196.612226060206 0.00847160551530735
199.485644473867 0.00847160551530735
202.401056885284 0.00835475578406175
205.359077021939 0.00829633091843884
208.360327580724 0.00817948118719325
211.405440359028 0.00817948118719325
214.495056387737 0.00812105632157045
217.629826066175 0.00806263145594766
220.810409299025 0.00800420659032486
224.037475635243 0.00788735685907926
227.311704409008 0.00777050712783356
230.63378488273 0.00777050712783356
234.004416392142 0.00771208226221076
237.424308493528 0.00765365739658797
240.894181113083 0.00759523253096517
244.41476469847 0.00741995793409678
247.98680037259 0.00730310820285118
251.611040089591 0.00718625847160548
255.288246793168 0.00695255900911429
259.019194577168 0.00695255900911429
262.804668848548 0.00671885954662299
266.64546649271 0.00671885954662299
270.542396041255 0.0066020098153774
274.496277842191 0.00642673521850901
278.50794423262 0.00625146062164061
282.578239713959 0.00613461089039491
286.708021129715 0.00607618602477211
290.898157845863 0.00595933629352652
295.149531933852 0.00595933629352652
299.463038356298 0.00590091142790372
303.839585155378 0.00584248656228092
308.280093643987 0.00584248656228092
312.785498599681 0.00566721196541253
317.356748461463 0.00566721196541253
321.994805529437 0.00566721196541253
326.700646167384 0.00537508763729844
331.475261008299 0.00537508763729844
336.319655162926 0.00519981304043005
341.234848431351 0.00496611357793875
346.221875517679 0.00490768871231595
351.281786247849 0.00490768871231595
356.415645790638 0.00479083898107036
361.624534881889 0.00479083898107036
366.909550052019 0.00473241411544756
372.271803856849 0.00467398924982476
377.712425111813 0.00455713951857906
383.232559129585 0.00438186492171067
388.833367961179 0.00426501519046507
394.516030640575 0.00426501519046507
400.281743432921 0.00420659032484227
406.131720086358 0.00414816545921948
412.067192087527 0.00403131572797377
418.089408920814 0.00397289086235098
424.199638331379 0.00397289086235098
430.399166592029 0.00379761626548258
436.689298773998 0.00379761626548258
443.071359021673 0.00379761626548258
449.546690831348 0.00379761626548258
456.116657334039 0.00373919139985979
462.782641582443 0.00373919139985979
469.546046842086 0.00368076653423699
476.408296886722 0.0035639168029914
483.37083629806 0.00344706707174569
490.435130769861 0.00344706707174569
497.602667416481 0.00338864220612289
504.874955085934 0.0033302173405001
512.253524677511 0.0032133676092545
519.739929464059 0.0032133676092545
527.335745418961 0.00309651787800891
535.042571547893 0.00309651787800891
542.862030225439 0.00303809301238611
550.795767536615 0.00297966814676331
558.845453623387 0.00297966814676331
567.01278303626 0.00280439354989481
575.299475090998 0.00268754381864922
583.707274230558 0.00251226922178083
592.237950392315 0.00251226922178083
600.893299380658 0.00251226922178083
609.675143245022 0.00245384435615803
618.585330663454 0.00227856975928953
627.625737331778 0.00227856975928953
636.798266358454 0.00222014489366673
646.104848665199 0.00222014489366673
655.547443393472 0.00210329516242114
665.128038316894 0.00198644543117554
674.848650259696 0.00186959569992984
684.711325521288 0.00181117083430704
694.71814030702 0.00169432110306145
704.871201165255 0.00151904650619306
715.172645430818 0.00146062164057026
725.624641674928 0.00140219677494746
736.22939016171 0.00140219677494746
746.989123311373 0.00140219677494746
757.906106170159 0.00134377190932455
768.982636887168 0.00128534704370176
780.221047198134 0.00122692217807896
791.623702916291 0.00111007244683337
803.193004430397 0.00111007244683337
814.931387210046 0.00111007244683337
826.841322318367 0.00111007244683337
838.9253169322 0.00105164758121057
851.185914869894 0.000934797849964975
863.625697126807 0.000876372984342177
876.247282418634 0.000876372984342177
889.053327732677 0.000876372984342177
902.046528887174 0.000876372984342177
915.229621098791 0.00081794811871938
928.60537955843 0.00081794811871938
942.176620015422 0.000759523253096472
955.946199370289 0.000759523253096472
969.917016276144 0.000642673521850878
984.092011748894 0.000584248656228081
998.47416978636 0.000584248656228081
1013.06651799644 0.000525823790605284
1027.87212823444 0.000525823790605284
1042.89411724978 0.000525823790605284
1058.13564734205 0.000525823790605284
1073.59992702673 0.000525823790605284
1089.29021171065 0.000525823790605284
1105.20980437724 0.000467398924982487
1121.36205628188 0.000350549193736893
1137.75036765736 0.000292124328114096
1154.37818842968 0.000292124328114096
1171.24901894429 0.000233699462491188
1188.36641070296 0.000233699462491188
1205.7339671114 0.000233699462491188
1223.35534423783 0.000233699462491188
1241.23425158262 0.000233699462491188
1259.37445285918 0.000175274596868391
1277.77976678626 0.000116849731245594
1296.45406789184 0.000116849731245594
1315.40128732877 0
1334.6254137023 0
1354.13049390976 0
1373.92063399245 0
1394 0


==> plots/experiments/real_world_datasets/fgvc5_fungi_error_rate_average_set_size_plot-001.tsv <==
1 0.337053049777986
2 0.221079691516709
3 0.170775882215471
4 0.144075718625847
5 0.127892030848329
6 0.115272259873802
7 0.104638934330451
8 0.0959336293526525
9 0.0900911427903716
10 0.0845407805562047
11 0.0798083664407572
12 0.0759523253096518
13 0.0729142322972657
14 0.0694087403598972
15 0.0666043468100024
16 0.0631572797382566
17 0.0611124094414582
18 0.0592428137415284
19 0.0578406169665809
20 0.0560878709978967
21 0.0543351250292124
22 0.0528160785230194
23 0.0515891563449404
24 0.0504206590324843
25 0.048960037391914
26 0.0479083898107034
27 0.0466230427670017
28 0.0451039962608086
29 0.0436433746202384
30 0.0427085767702734
31 0.0414232297265716
32 0.0406052816078523
33 0.0401378826828698
34 0.0393783594297733
35 0.038560411311054
36 0.0380930123860715
37 0.0375671885954663
38 0.0371582145361066
39 0.0365739658798785
40 0.0362234166861416
41 0.0359312923580276
42 0.0355223182986679
43 0.0349964945080626
44 0.0345290955830801
45 0.034295396120589
46 0.0339448469268521
47 0.033652722598738
48 0.0331853236737556
49 0.0327179247487731
50 0.0325426501519046
51 0.0322505258237906
52 0.0313741528394484
53 0.0307314793175976
54 0.0304393549894835
55 0.0300303809301239
56 0.0298551063332554
57 0.0295629820051414
58 0.0293292825426501
59 0.0290955830801589
60 0.0289203084832905
61 0.028745033886422
62 0.0281607852301939
63 0.0278102360364572
64 0.0278102360364572
65 0.0275765365739659
66 0.0272259873802291
67 0.026933863052115
68 0.0268754381864922
69 0.0268170133208694
70 0.0267001635896238
71 0.0264664641271325
72 0.0262327646646413
73 0.0260574900677728
74 0.0257653657396588
75 0.0254732414115447
76 0.0253563916802991
77 0.0249474176209394
78 0.024480018695957
79 0.024480018695957
80 0.0242463192334658
81 0.0240710446365974
82 0.0238373451741061
83 0.0237204954428605
84 0.0236036457116149
85 0.0234283711147464
86 0.023253096517878
87 0.0230778219210096
88 0.0228441224585183
89 0.0227272727272727
90 0.0226688478616499
91 0.0224935732647815
92 0.0223767235335359
93 0.022318298667913
94 0.0222014489366674
95 0.0219093246085534
96 0.0216756251460621
97 0.021441925683571
98 0.0212082262210797
99 0.0209745267585885
100 0.0206239775648516
101 0.0203902781023604
102 0.020215003505492
103 0.0200397289086235
104 0.0199228791773779
105 0.0196307548492638
106 0.0196307548492638
107 0.0194554802523954
108 0.0193970553867726
109 0.0192217807899042
110 0.0191633559242814
111 0.0189880813274129
112 0.0189880813274129
113 0.0186959569992989
114 0.0186959569992989
115 0.0185791072680532
116 0.0185791072680532
117 0.0185206824024304
118 0.0184038326711848
119 0.0182869829399392
120 0.0182285580743164
121 0.0182285580743164
122 0.0180532834774481
123 0.0178195840149568
124 0.0178195840149568
125 0.0176443094180884
126 0.0174690348212199
127 0.0174106099555971
128 0.0174106099555971
129 0.0172937602243515
130 0.0172353353587287
131 0.0171769104931059
132 0.0170016358962375
133 0.0170016358962375
134 0.0170016358962375
135 0.0170016358962375
136 0.0168847861649918
137 0.0167679364337462
138 0.0167679364337462
139 0.0167095115681234
140 0.0166510867025006
141 0.016534236971255
142 0.0164758121056322
143 0.0164758121056322
144 0.0162421126431409
145 0.0160668380462725
146 0.0160084131806497
147 0.0159499883150269
148 0.015891563449404
149 0.0158331385837812
150 0.0157747137181584
151 0.01559943912129
152 0.01559943912129
153 0.0155410142556672
154 0.0154825893900444
155 0.0154241645244216
156 0.0152488899275531
157 0.0151904650619303
158 0.0151320401963075
159 0.0151320401963075
160 0.0150736153306847
161 0.0150151904650619
162 0.0148399158681936
163 0.0146646412713251
164 0.0146646412713251
165 0.0146062164057023
166 0.0146062164057023
167 0.0143725169432111
168 0.0143725169432111
169 0.0143725169432111
170 0.0143725169432111
171 0.0143140920775883
172 0.0141972423463426
173 0.0141388174807198
174 0.014080392615097
175 0.014080392615097
176 0.0139635428838514
177 0.0139635428838514
178 0.013788268286983
179 0.0137298434213601
180 0.0136714185557373
181 0.0136129936901145
182 0.0134961439588689
183 0.0134377190932461
184 0.0134377190932461
185 0.0133792942276233
186 0.0133208693620005
187 0.0132624444963777
188 0.0132040196307549
189 0.0130287450338864
190 0.0130287450338864
191 0.0130287450338864
192 0.0130287450338864
193 0.0129703201682636
194 0.0129703201682636
195 0.012853470437018
196 0.0127366207057724
197 0.0127366207057724
198 0.0125613461089039
199 0.0124444963776583
200 0.0124444963776583
201 0.0124444963776583
202 0.0122692217807899
203 0.0121523720495443
204 0.0120355223182986
205 0.0119770974526758
206 0.0118602477214302
207 0.0118018228558074
208 0.0116849731245618
209 0.0116849731245618
210 0.0116265482589391
211 0.0114512736620705
212 0.0114512736620705
213 0.0114512736620705
214 0.0113928487964478
215 0.011334423930825
216 0.0112759990652022
217 0.0112175741995794
218 0.0111591493339566
219 0.0111591493339566
220 0.0111007244683338
221 0.0110422996027109
222 0.0110422996027109
223 0.0109838747370881
224 0.0109254498714653
225 0.0108670250058425
226 0.0108086001402197
227 0.0107501752745969
228 0.0107501752745969
229 0.0106333255433513
230 0.0106333255433513
231 0.0106333255433513
232 0.0105164758121057
233 0.0104580509464828
234 0.0102827763496144
235 0.0102827763496144
236 0.0102243514839916
237 0.0102243514839916
238 0.0101659266183688
239 0.010107501752746
240 0.010107501752746
241 0.010107501752746
242 0.0099906520215004
243 0.0099906520215004
244 0.00993222715587749
245 0.00993222715587749
246 0.0098738022902547
247 0.0098153774246319
248 0.0098153774246319
249 0.0098153774246319
250 0.0098153774246319
251 0.0097569525590091
252 0.0097569525590091
253 0.0097569525590091
254 0.0097569525590091
255 0.0097569525590091
256 0.0097569525590091
257 0.0097569525590091
258 0.0097569525590091
259 0.0097569525590091
260 0.0097569525590091
261 0.00969852769338631
262 0.00969852769338631
263 0.00969852769338631
264 0.00969852769338631
265 0.00964010282776351
266 0.00964010282776351
267 0.00958167796214071
268 0.00958167796214071
269 0.00952325309651791
270 0.00952325309651791
271 0.00952325309651791
272 0.00952325309651791
273 0.00946482823089512
274 0.00940640336527221
275 0.00928955363402661
276 0.00928955363402661
277 0.00928955363402661
278 0.00928955363402661
279 0.00923112876840382
280 0.00911427903715822
281 0.00911427903715822
282 0.00911427903715822
283 0.00911427903715822
284 0.00911427903715822
285 0.00911427903715822
286 0.00911427903715822
287 0.00911427903715822
288 0.00911427903715822
289 0.00911427903715822
290 0.00911427903715822
291 0.00911427903715822
292 0.00899742930591263
293 0.00899742930591263
294 0.00888057957466692
295 0.00888057957466692
296 0.00888057957466692
297 0.00888057957466692
298 0.00888057957466692
299 0.00888057957466692
300 0.00888057957466692
301 0.00882215470904413
302 0.00882215470904413
303 0.00882215470904413
304 0.00882215470904413
305 0.00870530497779853
306 0.00864688011217574
307 0.00864688011217574
308 0.00864688011217574
309 0.00858845524655294
310 0.00858845524655294
311 0.00858845524655294
312 0.00853003038093014
313 0.00853003038093014
314 0.00853003038093014
315 0.00853003038093014
316 0.00847160551530735
317 0.00835475578406175
318 0.00829633091843884
319 0.00829633091843884
320 0.00829633091843884
321 0.00823790605281605
322 0.00823790605281605
323 0.00817948118719325
324 0.00812105632157045
325 0.00806263145594766
326 0.00806263145594766
327 0.00800420659032486
328 0.00800420659032486
329 0.00794578172470206
330 0.00794578172470206
331 0.00794578172470206
332 0.00782893199345647
333 0.00777050712783356
334 0.00777050712783356
335 0.00777050712783356
336 0.00777050712783356
337 0.00777050712783356
338 0.00777050712783356
339 0.00777050712783356
340 0.00777050712783356
341 0.00771208226221076
342 0.00771208226221076
343 0.00765365739658797
344 0.00765365739658797
345 0.00765365739658797
346 0.00765365739658797
347 0.00759523253096517
348 0.00753680766534237
349 0.00747838279971957
350 0.00747838279971957
351 0.00741995793409678
352 0.00741995793409678
353 0.00741995793409678
354 0.00741995793409678
355 0.00741995793409678
356 0.00741995793409678
357 0.00736153306847398
358 0.00736153306847398
359 0.00736153306847398
360 0.00736153306847398
361 0.00736153306847398
362 0.00736153306847398
363 0.00724468333722827
364 0.00724468333722827
365 0.00718625847160548
366 0.00718625847160548
367 0.00718625847160548
368 0.00718625847160548
369 0.00718625847160548
370 0.00718625847160548
371 0.00718625847160548
372 0.00712783360598268
373 0.00712783360598268
374 0.00712783360598268
375 0.00712783360598268
376 0.00706940874035988
377 0.00701098387473709
378 0.00695255900911429
379 0.00695255900911429
380 0.00695255900911429
381 0.00689413414349149
382 0.00689413414349149
383 0.00689413414349149
384 0.00689413414349149
385 0.00689413414349149
386 0.00689413414349149
387 0.00689413414349149
388 0.00689413414349149
389 0.0068357092778687
390 0.0068357092778687
391 0.0068357092778687
392 0.0068357092778687
393 0.0068357092778687
394 0.0068357092778687
395 0.0068357092778687
396 0.0068357092778687
397 0.0068357092778687
398 0.0068357092778687
399 0.0068357092778687
400 0.0068357092778687
401 0.0067772844122459
402 0.0067772844122459
403 0.0067772844122459
404 0.00671885954662299
405 0.00671885954662299
406 0.00671885954662299
407 0.00671885954662299
408 0.00671885954662299
409 0.00671885954662299
410 0.00671885954662299
411 0.00671885954662299
412 0.00671885954662299
413 0.00671885954662299
414 0.00671885954662299
415 0.00671885954662299
416 0.00671885954662299
417 0.00671885954662299
418 0.0066020098153774
419 0.0065435849497546
420 0.0065435849497546
421 0.0065435849497546
422 0.00642673521850901
423 0.00642673521850901
424 0.00636831035288621
425 0.00630988548726341
426 0.00630988548726341
427 0.00619303575601771
428 0.00613461089039491
429 0.00613461089039491
430 0.00613461089039491
431 0.00613461089039491
432 0.00613461089039491
433 0.00613461089039491
434 0.00607618602477211
435 0.00607618602477211
436 0.00607618602477211
437 0.00607618602477211
438 0.00607618602477211
439 0.00607618602477211
440 0.00607618602477211
441 0.00607618602477211
442 0.00601776115914932
443 0.00601776115914932
444 0.00601776115914932
445 0.00595933629352652
446 0.00590091142790372
447 0.00590091142790372
448 0.00590091142790372
449 0.00590091142790372
450 0.00590091142790372
451 0.00590091142790372
452 0.00578406169665813
453 0.00572563683103533
454 0.00572563683103533
455 0.00566721196541253
456 0.00566721196541253
457 0.00566721196541253
458 0.00566721196541253
459 0.00560878709978962
460 0.00555036223416683
461 0.00549193736854403
462 0.00543351250292123
463 0.00543351250292123
464 0.00537508763729844
465 0.00537508763729844
466 0.00537508763729844
467 0.00537508763729844
468 0.00531666277167564
469 0.00525823790605284
470 0.00525823790605284
471 0.00525823790605284
472 0.00525823790605284
473 0.00525823790605284
474 0.00525823790605284
475 0.00525823790605284
476 0.00525823790605284
477 0.00525823790605284
478 0.00525823790605284
479 0.00519981304043005
480 0.00519981304043005
481 0.00519981304043005
482 0.00519981304043005
483 0.00514138817480725
484 0.00514138817480725
485 0.00514138817480725
486 0.00514138817480725
487 0.00508296330918434
488 0.00508296330918434
489 0.00508296330918434
490 0.00508296330918434
491 0.00502453844356154
492 0.00502453844356154
493 0.00502453844356154
494 0.00502453844356154
495 0.00502453844356154
496 0.00502453844356154
497 0.00496611357793875
498 0.00490768871231595
499 0.00490768871231595
500 0.00490768871231595
501 0.00484926384669315
502 0.00484926384669315
503 0.00484926384669315
504 0.00484926384669315
505 0.00479083898107036
506 0.00479083898107036
507 0.00479083898107036
508 0.00473241411544756
509 0.00473241411544756
510 0.00473241411544756
511 0.00473241411544756
512 0.00473241411544756
513 0.00467398924982476
514 0.00455713951857906
515 0.00455713951857906
516 0.00455713951857906
517 0.00455713951857906
518 0.00455713951857906
519 0.00455713951857906
520 0.00455713951857906
521 0.00455713951857906
522 0.00455713951857906
523 0.00455713951857906
524 0.00455713951857906
525 0.00455713951857906
526 0.00455713951857906
527 0.00455713951857906
528 0.00455713951857906
529 0.00449871465295626
530 0.00449871465295626
531 0.00449871465295626
532 0.00449871465295626
533 0.00449871465295626
534 0.00449871465295626
535 0.00449871465295626
536 0.00449871465295626
537 0.00449871465295626
538 0.00449871465295626
539 0.00449871465295626
540 0.00449871465295626
541 0.00444028978733346
542 0.00432344005608787
543 0.00432344005608787
544 0.00432344005608787
545 0.00432344005608787
546 0.00426501519046507
547 0.00426501519046507
548 0.00420659032484227
549 0.00420659032484227
550 0.00420659032484227
551 0.00420659032484227
552 0.00420659032484227
553 0.00420659032484227
554 0.00420659032484227
555 0.00420659032484227
556 0.00420659032484227
557 0.00420659032484227
558 0.00420659032484227
559 0.00420659032484227
560 0.00420659032484227
561 0.00414816545921948
562 0.00414816545921948
563 0.00414816545921948
564 0.00414816545921948
565 0.00414816545921948
566 0.00414816545921948
567 0.00414816545921948
568 0.00414816545921948
569 0.00414816545921948
570 0.00414816545921948
571 0.00414816545921948
572 0.00408974059359668
573 0.00408974059359668
574 0.00408974059359668
575 0.00408974059359668
576 0.00408974059359668
577 0.00403131572797377
578 0.00397289086235098
579 0.00397289086235098
580 0.00397289086235098
581 0.00397289086235098
582 0.00391446599672818
583 0.00391446599672818
584 0.00385604113110538
585 0.00385604113110538
586 0.00379761626548258
587 0.00379761626548258
588 0.00379761626548258
589 0.00379761626548258
590 0.00379761626548258
591 0.00379761626548258
592 0.00379761626548258
593 0.00379761626548258
594 0.00379761626548258
595 0.00373919139985979
596 0.00373919139985979
597 0.00373919139985979
598 0.00373919139985979
599 0.00373919139985979
600 0.00373919139985979
601 0.00373919139985979
602 0.00373919139985979
603 0.00373919139985979
604 0.00373919139985979
605 0.00373919139985979
606 0.00373919139985979
607 0.00373919139985979
608 0.00373919139985979
609 0.00373919139985979
610 0.00373919139985979
611 0.00373919139985979
612 0.00373919139985979
613 0.00373919139985979
614 0.00373919139985979
615 0.00368076653423699
616 0.00368076653423699
617 0.00362234166861419
618 0.00362234166861419
619 0.00362234166861419
620 0.00362234166861419
621 0.00362234166861419
622 0.00362234166861419
623 0.00362234166861419
624 0.00362234166861419
625 0.00362234166861419
626 0.00362234166861419
627 0.00362234166861419
628 0.00362234166861419
629 0.00362234166861419
630 0.00362234166861419
631 0.0035639168029914
632 0.0035639168029914
633 0.0035639168029914
634 0.0035054919373686
635 0.0035054919373686
636 0.0035054919373686
637 0.0035054919373686
638 0.0035054919373686
639 0.0035054919373686
640 0.0035054919373686
641 0.0035054919373686
642 0.0035054919373686
643 0.0035054919373686
644 0.00344706707174569
645 0.00344706707174569
646 0.00344706707174569
647 0.00344706707174569
648 0.00344706707174569
649 0.00344706707174569
650 0.00344706707174569
651 0.00344706707174569
652 0.00344706707174569
653 0.00344706707174569
654 0.00344706707174569
655 0.00344706707174569
656 0.00344706707174569
657 0.00344706707174569
658 0.00344706707174569
659 0.00344706707174569
660 0.00344706707174569
661 0.00344706707174569
662 0.00344706707174569
663 0.00338864220612289
664 0.00338864220612289
665 0.0033302173405001
666 0.0033302173405001
667 0.0033302173405001
668 0.0033302173405001
669 0.0033302173405001
670 0.0033302173405001
671 0.0032717924748773
672 0.0032717924748773
673 0.0032717924748773
674 0.0032717924748773
675 0.0032717924748773
676 0.0032133676092545
677 0.0032133676092545
678 0.0032133676092545
679 0.00315494274363171
680 0.00315494274363171
681 0.00309651787800891
682 0.00309651787800891
683 0.00309651787800891
684 0.00309651787800891
685 0.00309651787800891
686 0.00309651787800891
687 0.00309651787800891
688 0.00309651787800891
689 0.00309651787800891
690 0.00309651787800891
691 0.00309651787800891
692 0.00303809301238611
693 0.00303809301238611
694 0.00303809301238611
695 0.00303809301238611
696 0.00297966814676331
697 0.00292124328114041
698 0.00292124328114041
699 0.00292124328114041
700 0.00292124328114041
701 0.00292124328114041
702 0.00292124328114041
703 0.00292124328114041
704 0.00292124328114041
705 0.00292124328114041
706 0.00292124328114041
707 0.00292124328114041
708 0.00286281841551761
709 0.00280439354989481
710 0.00280439354989481
711 0.00280439354989481
712 0.00280439354989481
713 0.00280439354989481
714 0.00280439354989481
715 0.00280439354989481
716 0.00274596868427202
717 0.00274596868427202
718 0.00274596868427202
719 0.00274596868427202
720 0.00274596868427202
721 0.00274596868427202
722 0.00274596868427202
723 0.00274596868427202
724 0.00274596868427202
725 0.00274596868427202
726 0.00274596868427202
727 0.00274596868427202
728 0.00274596868427202
729 0.00274596868427202
730 0.00274596868427202
731 0.00274596868427202
732 0.00274596868427202
733 0.00268754381864922
734 0.00268754381864922
735 0.00268754381864922
736 0.00268754381864922
737 0.00268754381864922
738 0.00262911895302642
739 0.00262911895302642
740 0.00262911895302642
741 0.00257069408740362
742 0.00257069408740362
743 0.00257069408740362
744 0.00257069408740362
745 0.00257069408740362
746 0.00251226922178083
747 0.00251226922178083
748 0.00251226922178083
749 0.00251226922178083
750 0.00251226922178083
751 0.00251226922178083
752 0.00251226922178083
753 0.00251226922178083
754 0.00251226922178083
755 0.00251226922178083
756 0.00251226922178083
757 0.00251226922178083
758 0.00251226922178083
759 0.00251226922178083
760 0.00251226922178083
761 0.00251226922178083
762 0.00251226922178083
763 0.00251226922178083
764 0.00251226922178083
765 0.00245384435615803
766 0.00245384435615803
767 0.00245384435615803
768 0.00245384435615803
769 0.00245384435615803
770 0.00245384435615803
771 0.00245384435615803
772 0.00245384435615803
773 0.00245384435615803
774 0.00245384435615803
775 0.00245384435615803
776 0.00245384435615803
777 0.00245384435615803
778 0.00245384435615803
779 0.00245384435615803
780 0.00245384435615803
781 0.00245384435615803
782 0.00245384435615803
783 0.00245384435615803
784 0.00245384435615803
785 0.00245384435615803
786 0.00245384435615803
787 0.00245384435615803
788 0.00245384435615803
789 0.00245384435615803
790 0.00245384435615803
791 0.00245384435615803
792 0.00245384435615803
793 0.00245384435615803
794 0.00245384435615803
795 0.00245384435615803
796 0.00245384435615803
797 0.00245384435615803
798 0.00245384435615803
799 0.00245384435615803
800 0.00245384435615803
801 0.00245384435615803
802 0.00239541949053512
803 0.00239541949053512
804 0.00239541949053512
805 0.00239541949053512
806 0.00239541949053512
807 0.00239541949053512
808 0.00233699462491233
809 0.00233699462491233
810 0.00233699462491233
811 0.00233699462491233
812 0.00233699462491233
813 0.00227856975928953
814 0.00227856975928953
815 0.00227856975928953
816 0.00227856975928953
817 0.00227856975928953
818 0.00227856975928953
819 0.00227856975928953
820 0.00227856975928953
821 0.00222014489366673
822 0.00222014489366673
823 0.00222014489366673
824 0.00222014489366673
825 0.00222014489366673
826 0.00222014489366673
827 0.00222014489366673
828 0.00222014489366673
829 0.00222014489366673
830 0.00222014489366673
831 0.00222014489366673
832 0.00222014489366673
833 0.00222014489366673
834 0.00216172002804393
835 0.00216172002804393
836 0.00216172002804393
837 0.00216172002804393
838 0.00216172002804393
839 0.00216172002804393
840 0.00210329516242114
841 0.00210329516242114
842 0.00204487029679834
843 0.00204487029679834
844 0.00204487029679834
845 0.00204487029679834
846 0.00204487029679834
847 0.00204487029679834
848 0.00204487029679834
849 0.00198644543117554
850 0.00198644543117554
851 0.00198644543117554
852 0.00198644543117554
853 0.00198644543117554
854 0.00198644543117554
855 0.00198644543117554
856 0.00198644543117554
857 0.00192802056555275
858 0.00192802056555275
859 0.00192802056555275
860 0.00186959569992984
861 0.00186959569992984
862 0.00186959569992984
863 0.00186959569992984
864 0.00186959569992984
865 0.00186959569992984
866 0.00186959569992984
867 0.00186959569992984
868 0.00186959569992984
869 0.00181117083430704
870 0.00181117083430704
871 0.00181117083430704
872 0.00181117083430704
873 0.00181117083430704
874 0.00181117083430704
875 0.00181117083430704
876 0.00181117083430704
877 0.00181117083430704
878 0.00181117083430704
879 0.00181117083430704
880 0.00181117083430704
881 0.00181117083430704
882 0.00181117083430704
883 0.00181117083430704
884 0.00181117083430704
885 0.00181117083430704
886 0.00181117083430704
887 0.00181117083430704
888 0.00181117083430704
889 0.00181117083430704
890 0.00181117083430704
891 0.00181117083430704
892 0.00181117083430704
893 0.00175274596868424
894 0.00175274596868424
895 0.00175274596868424
896 0.00175274596868424
897 0.00175274596868424
898 0.00175274596868424
899 0.00169432110306145
900 0.00169432110306145
901 0.00169432110306145
902 0.00169432110306145
903 0.00169432110306145
904 0.00169432110306145
905 0.00169432110306145
906 0.00163589623743865
907 0.00163589623743865
908 0.00157747137181585
909 0.00157747137181585
910 0.00157747137181585
911 0.00157747137181585
912 0.00157747137181585
913 0.00157747137181585
914 0.00157747137181585
915 0.00157747137181585
916 0.00157747137181585
917 0.00157747137181585
918 0.00157747137181585
919 0.00157747137181585
920 0.00157747137181585
921 0.00157747137181585
922 0.00157747137181585
923 0.00151904650619306
924 0.00151904650619306
925 0.00146062164057026
926 0.00146062164057026
927 0.00146062164057026
928 0.00146062164057026
929 0.00146062164057026
930 0.00146062164057026
931 0.00146062164057026
932 0.00146062164057026
933 0.00146062164057026
934 0.00146062164057026
935 0.00146062164057026
936 0.00146062164057026
937 0.00140219677494746
938 0.00140219677494746
939 0.00140219677494746
940 0.00140219677494746
941 0.00140219677494746
942 0.00140219677494746
943 0.00140219677494746
944 0.00140219677494746
945 0.00140219677494746
946 0.00140219677494746
947 0.00140219677494746
948 0.00140219677494746
949 0.00140219677494746
950 0.00140219677494746
951 0.00140219677494746
952 0.00140219677494746
953 0.00140219677494746
954 0.00140219677494746
955 0.00140219677494746
956 0.00140219677494746
957 0.00140219677494746
958 0.00140219677494746
959 0.00140219677494746
960 0.00140219677494746
961 0.00140219677494746
962 0.00140219677494746
963 0.00140219677494746
964 0.00140219677494746
965 0.00140219677494746
966 0.00140219677494746
967 0.00140219677494746
968 0.00134377190932455
969 0.00134377190932455
970 0.00134377190932455
971 0.00134377190932455
972 0.00134377190932455
973 0.00134377190932455
974 0.00134377190932455
975 0.00134377190932455
976 0.00134377190932455
977 0.00134377190932455
978 0.00134377190932455
979 0.00134377190932455
980 0.00134377190932455
981 0.00134377190932455
982 0.00134377190932455
983 0.00134377190932455
984 0.00134377190932455
985 0.00134377190932455
986 0.00134377190932455
987 0.00134377190932455
988 0.00134377190932455
989 0.00134377190932455
990 0.00134377190932455
991 0.00134377190932455
992 0.00134377190932455
993 0.00134377190932455
994 0.00134377190932455
995 0.00134377190932455
996 0.00134377190932455
997 0.00134377190932455
998 0.00128534704370176
999 0.00128534704370176
1000 0.00128534704370176
1001 0.00128534704370176
1002 0.00128534704370176
1003 0.00128534704370176
1004 0.00128534704370176
1005 0.00128534704370176
1006 0.00128534704370176
1007 0.00128534704370176
1008 0.00128534704370176
1009 0.00128534704370176
1010 0.00128534704370176
1011 0.00128534704370176
1012 0.00128534704370176
1013 0.00128534704370176
1014 0.00122692217807896
1015 0.00116849731245616
1016 0.00116849731245616
1017 0.00116849731245616
1018 0.00111007244683337
1019 0.00111007244683337
1020 0.00111007244683337
1021 0.00111007244683337
1022 0.00111007244683337
1023 0.00111007244683337
1024 0.00111007244683337
1025 0.00105164758121057
1026 0.00105164758121057
1027 0.00105164758121057
1028 0.00105164758121057
1029 0.00105164758121057
1030 0.00105164758121057
1031 0.00105164758121057
1032 0.00105164758121057
1033 0.00105164758121057
1034 0.00105164758121057
1035 0.00105164758121057
1036 0.00105164758121057
1037 0.00105164758121057
1038 0.00105164758121057
1039 0.00105164758121057
1040 0.00105164758121057
1041 0.00105164758121057
1042 0.00105164758121057
1043 0.00105164758121057
1044 0.00105164758121057
1045 0.00105164758121057
1046 0.00105164758121057
1047 0.00105164758121057
1048 0.00105164758121057
1049 0.00105164758121057
1050 0.00105164758121057
1051 0.00105164758121057
1052 0.00105164758121057
1053 0.00105164758121057
1054 0.000993222715587772
1055 0.000993222715587772
1056 0.000993222715587772
1057 0.000993222715587772
1058 0.000993222715587772
1059 0.000993222715587772
1060 0.000993222715587772
1061 0.000993222715587772
1062 0.000993222715587772
1063 0.000993222715587772
1064 0.000993222715587772
1065 0.000993222715587772
1066 0.000993222715587772
1067 0.000993222715587772
1068 0.000993222715587772
1069 0.000993222715587772
1070 0.000993222715587772
1071 0.000993222715587772
1072 0.000993222715587772
1073 0.000993222715587772
1074 0.000993222715587772
1075 0.000993222715587772
1076 0.000993222715587772
1077 0.000993222715587772
1078 0.000993222715587772
1079 0.000993222715587772
1080 0.000993222715587772
1081 0.000993222715587772
1082 0.000934797849964975
1083 0.000934797849964975
1084 0.000934797849964975
1085 0.000876372984342177
1086 0.000876372984342177
1087 0.000876372984342177
1088 0.000876372984342177
1089 0.000876372984342177
1090 0.000876372984342177
1091 0.000876372984342177
1092 0.000876372984342177
1093 0.000876372984342177
1094 0.000876372984342177
1095 0.000876372984342177
1096 0.000876372984342177
1097 0.000876372984342177
1098 0.000876372984342177
1099 0.000876372984342177
1100 0.000876372984342177
1101 0.000876372984342177
1102 0.000876372984342177
1103 0.000876372984342177
1104 0.000876372984342177
1105 0.000876372984342177
1106 0.000876372984342177
1107 0.000876372984342177
1108 0.000876372984342177
1109 0.000876372984342177
1110 0.000876372984342177
1111 0.000876372984342177
1112 0.000876372984342177
1113 0.000876372984342177
1114 0.000876372984342177
1115 0.000876372984342177
1116 0.000876372984342177
1117 0.00081794811871938
1118 0.00081794811871938
1119 0.00081794811871938
1120 0.00081794811871938
1121 0.00081794811871938
1122 0.00081794811871938
1123 0.00081794811871938
1124 0.00081794811871938
1125 0.00081794811871938
1126 0.00081794811871938
1127 0.00081794811871938
1128 0.00081794811871938
1129 0.00081794811871938
1130 0.00081794811871938
1131 0.00081794811871938
1132 0.00081794811871938
1133 0.00081794811871938
1134 0.00081794811871938
1135 0.00081794811871938
1136 0.00081794811871938
1137 0.00081794811871938
1138 0.00081794811871938
1139 0.00081794811871938
1140 0.00081794811871938
1141 0.00081794811871938
1142 0.00081794811871938
1143 0.00081794811871938
1144 0.00081794811871938
1145 0.00081794811871938
1146 0.00081794811871938
1147 0.00081794811871938
1148 0.00081794811871938
1149 0.00081794811871938
1150 0.00081794811871938
1151 0.00081794811871938
1152 0.00081794811871938
1153 0.00081794811871938
1154 0.00081794811871938
1155 0.00081794811871938
1156 0.00081794811871938
1157 0.00081794811871938
1158 0.00081794811871938
1159 0.00081794811871938
1160 0.00081794811871938
1161 0.00081794811871938
1162 0.00081794811871938
1163 0.00081794811871938
1164 0.00081794811871938
1165 0.00081794811871938
1166 0.00081794811871938
1167 0.00081794811871938
1168 0.00081794811871938
1169 0.00081794811871938
1170 0.00081794811871938
1171 0.00081794811871938
1172 0.00081794811871938
1173 0.00081794811871938
1174 0.00081794811871938
1175 0.00081794811871938
1176 0.00081794811871938
1177 0.00081794811871938
1178 0.00081794811871938
1179 0.00081794811871938
1180 0.00081794811871938
1181 0.00081794811871938
1182 0.00081794811871938
1183 0.00081794811871938
1184 0.00081794811871938
1185 0.00081794811871938
1186 0.000759523253096472
1187 0.000759523253096472
1188 0.000759523253096472
1189 0.000759523253096472
1190 0.000759523253096472
1191 0.000759523253096472
1192 0.000759523253096472
1193 0.000759523253096472
1194 0.000759523253096472
1195 0.000759523253096472
1196 0.000759523253096472
1197 0.000759523253096472
1198 0.000759523253096472
1199 0.000759523253096472
1200 0.000759523253096472
1201 0.000759523253096472
1202 0.000759523253096472
1203 0.000759523253096472
1204 0.000759523253096472
1205 0.000759523253096472
1206 0.000759523253096472
1207 0.000759523253096472
1208 0.000701098387473675
1209 0.000701098387473675
1210 0.000701098387473675
1211 0.000701098387473675
1212 0.000701098387473675
1213 0.000701098387473675
1214 0.000701098387473675
1215 0.000642673521850878
1216 0.000642673521850878
1217 0.000584248656228081
1218 0.000584248656228081
1219 0.000584248656228081
1220 0.000584248656228081
1221 0.000584248656228081
1222 0.000584248656228081
1223 0.000584248656228081
1224 0.000584248656228081
1225 0.000584248656228081
1226 0.000584248656228081
1227 0.000584248656228081
1228 0.000584248656228081
1229 0.000584248656228081
1230 0.000584248656228081
1231 0.000525823790605284
1232 0.000525823790605284
1233 0.000525823790605284
1234 0.000525823790605284
1235 0.000525823790605284
1236 0.000525823790605284
1237 0.000525823790605284
1238 0.000525823790605284
1239 0.000525823790605284
1240 0.000525823790605284
1241 0.000525823790605284
1242 0.000525823790605284
1243 0.000525823790605284
1244 0.000525823790605284
1245 0.000467398924982487
1246 0.000467398924982487
1247 0.000467398924982487
1248 0.000467398924982487
1249 0.00040897405935969
1250 0.00040897405935969
1251 0.00040897405935969
1252 0.00040897405935969
1253 0.00040897405935969
1254 0.00040897405935969
1255 0.00040897405935969
1256 0.00040897405935969
1257 0.00040897405935969
1258 0.00040897405935969
1259 0.00040897405935969
1260 0.00040897405935969
1261 0.00040897405935969
1262 0.00040897405935969
1263 0.000350549193736893
1264 0.000350549193736893
1265 0.000350549193736893
1266 0.000350549193736893
1267 0.000350549193736893
1268 0.000350549193736893
1269 0.000350549193736893
1270 0.000350549193736893
1271 0.000350549193736893
1272 0.000350549193736893
1273 0.000350549193736893
1274 0.000350549193736893
1275 0.000350549193736893
1276 0.000350549193736893
1277 0.000350549193736893
1278 0.000350549193736893
1279 0.000350549193736893
1280 0.000350549193736893
1281 0.000350549193736893
1282 0.000350549193736893
1283 0.000350549193736893
1284 0.000350549193736893
1285 0.000350549193736893
1286 0.000350549193736893
1287 0.000350549193736893
1288 0.000350549193736893
1289 0.000350549193736893
1290 0.000350549193736893
1291 0.000350549193736893
1292 0.000350549193736893
1293 0.000350549193736893
1294 0.000350549193736893
1295 0.000350549193736893
1296 0.000350549193736893
1297 0.000350549193736893
1298 0.000350549193736893
1299 0.000350549193736893
1300 0.000350549193736893
1301 0.000350549193736893
1302 0.000350549193736893
1303 0.000350549193736893
1304 0.000350549193736893
1305 0.000350549193736893
1306 0.000350549193736893
1307 0.000350549193736893
1308 0.000350549193736893
1309 0.000292124328114096
1310 0.000292124328114096
1311 0.000292124328114096
1312 0.000292124328114096
1313 0.000292124328114096
1314 0.000233699462491188
1315 0.000233699462491188
1316 0.000233699462491188
1317 0.000233699462491188
1318 0.000233699462491188
1319 0.000233699462491188
1320 0.000233699462491188
1321 0.000233699462491188
1322 0.000233699462491188
1323 0.000233699462491188
1324 0.000233699462491188
1325 0.000233699462491188
1326 0.000233699462491188
1327 0.000233699462491188
1328 0.000233699462491188
1329 0.000233699462491188
1330 0.000233699462491188
1331 0.000233699462491188
1332 0.000233699462491188
1333 0.000233699462491188
1334 0.000233699462491188
1335 0.000233699462491188
1336 0.000233699462491188
1337 0.000233699462491188
1338 0.000233699462491188
1339 0.000233699462491188
1340 0.000233699462491188
1341 0.000233699462491188
1342 0.000233699462491188
1343 0.000233699462491188
1344 0.000233699462491188
1345 0.000233699462491188
1346 0.000233699462491188
1347 0.000233699462491188
1348 0.000233699462491188
1349 0.000233699462491188
1350 0.000233699462491188
1351 0.000233699462491188
1352 0.000233699462491188
1353 0.000233699462491188
1354 0.000233699462491188
1355 0.000233699462491188
1356 0.000233699462491188
1357 0.000233699462491188
1358 0.000175274596868391
1359 0.000175274596868391
1360 0.000175274596868391
1361 0.000175274596868391
1362 0.000175274596868391
1363 0.000175274596868391
1364 0.000116849731245594
1365 0.000116849731245594
1366 0.000116849731245594
1367 0.000116849731245594
1368 0.000116849731245594
1369 0.000116849731245594
1370 5.8424865622797e-05
1371 5.8424865622797e-05
1372 5.8424865622797e-05
1373 5.8424865622797e-05
1374 5.8424865622797e-05
1375 5.8424865622797e-05
1376 5.8424865622797e-05
1377 5.8424865622797e-05
1378 5.8424865622797e-05
1379 5.8424865622797e-05
1380 5.8424865622797e-05
1381 5.8424865622797e-05
1382 5.8424865622797e-05
1383 5.8424865622797e-05
1384 5.8424865622797e-05
1385 5.8424865622797e-05
1386 5.8424865622797e-05
1387 5.8424865622797e-05
1388 5.8424865622797e-05
1389 5.8424865622797e-05
1390 5.8424865622797e-05
1391 5.8424865622797e-05
1392 5.8424865622797e-05
1393 0
1394 0


==> plots/experiments/real_world_datasets/fgvc6_butterfliesmoths_error_rate_average_set_size_plot-000.tsv <==
1 0.118209276782697
1.01737908178947 0.112960459614735
1.03506019606278 0.108102399459277
1.05304859186718 0.103360510307536
1.07134960947352 0.0995585501858736
1.08996868196168 0.0955876140588037
1.10891133683345 0.0916694829334235
1.12818319765355 0.0881949138222372
1.14778998571907 0.0852061507265969
1.16773752175802 0.0825447786414329
1.18803172765728 0.0798517235552552
1.20867862822072 0.0775388644812437
1.22968435295775 0.075268249408584
1.25105513790303 0.0733144643460628
1.27279732746778 0.0712339472794863
1.29491737632326 0.0693752112200068
1.31742185131699 0.0677065731666103
1.34031743342226 0.0659006421088205
1.36361091972155 0.0644221020615072
1.3873092254244 0.0628062690098006
1.41141938592034 0.0613488509631632
1.43594855886749 0.0598914329165259
1.46090402631752 0.0584023318688747
1.48629319687745 0.0569871578235891
1.51212360790911 0.055888813788442
1.53840292776675 0.0547165427509294
1.56513895807357 0.0535020277120649
1.59233963603781 0.0524987326799594
1.62001303680912 0.0513159006421088
1.64816737587584 0.0503970936127069
1.67681101150391 0.0493409935789118
1.70595244721832 0.0483271375464684
1.73560033432747 0.0475984285231497
1.76576347449158 0.0468274754984792
1.79645082233562 0.0459403514700912
1.82767148810775 0.0449793004393376
1.85943474038385 0.0443245184183846
1.89175000881916 0.0437119803987833
1.92462688694766 0.0430360763771545
1.95807513503013 0.0423812943562014
1.99210468295174 0.0416842683338966
2.02672563316994 0.0410083643122676
2.06194826371362 0.0403747042919905
2.09778303123435 0.0397832882730652
2.13424057411073 0.039160189253126
2.1713317156066 0.0385793342345387
2.20906746708419 0.038082967218655
2.2474590312731 0.0375443562014194
2.28651780559608 0.0368790131801284
2.32625538555261 0.0361714261574856
2.36668356816131 0.035653937140926
2.40781435546218 0.0352526191280839
2.44965995807961 0.034766813112538
2.49223279884746 0.0343021290976682
2.53554551649703 0.0339430550861778
2.57961096940915 0.0335100540723218
2.62444223943152 0.033024248056776
2.67005263576234 0.0326229300439338
2.71645569890144 0.0322321730314296
2.76366520467011 0.0317674890165597
2.81169516830078 0.0313767320040554
2.86055984859773 0.0308909259885096
2.91027375217018 0.0306902669820885
2.96085163773889 0.0303100709699222
3.01230852051763 0.0299193139574181
3.06465967667082 0.0296552889489693
3.11792064784857 0.0294018249408584
3.1721072458006 0.0290744339303819
3.22723555707033 0.0286414329165259
3.28332194777054 0.0283246029063873
3.340383068442 0.0279972118959108
3.39843585899661 0.0276170158837445
3.45749755374637 0.0273318688746198
3.51758568651981 0.0269411118621156
3.5787180958673 0.0266876478540047
3.64091293035683 0.026413061845218
3.70418865396183 0.0260434268333897
3.76856405154266 0.0258005238256168
3.83405823442327 0.0256209868198716
3.90069064606489 0.0252513518080433
3.96848106783827 0.0249767657992565
4.03744962489619 0.0246704967894559
4.10761679214811 0.0244487157823589
4.17900340033865 0.0241635687732342
4.2516306422316 0.0238150557620818
4.32552007890155 0.023551030753633
4.40069364613477 0.0232658837445083
4.47717366094134 0.0230335417370733
4.55498282818049 0.022885687732342
4.63414424730106 0.0225899797228793
4.7146814191991 0.0223576377154444
4.79661825319465 0.0221041737073335
4.87997907412977 0.0219035147009125
4.96478862958997 0.0215127576884082
5.05107209725103 0.0212804156809733
5.13885509235366 0.021122000675904
5.2281636753079 0.0209213416694829
5.3190243594298 0.0206678776613721
5.4114641188125 0.0203616086515714
5.50551039633412 0.0201292666441365
5.60119111180477 0.0198758026360257
5.69853467025527 0.0196012166272389
5.79756997036976 0.019379435620142
5.89832641306498 0.0191470936127069
6.00083391021862 0.0189464346062859
6.10512289354932 0.0187880196012167
6.21122432365107 0.0185451165934437
6.31916969918453 0.0183972625887124
6.42899106622819 0.0182071645826293
6.54072102779193 0.0180065055762082
6.65439275349602 0.0177741635687733
6.77003998941827 0.0176579925650557
6.88769706811234 0.0175101385603245
7.00739891880015 0.0173728455559311
7.1291810777414 0.0172249915511997
7.2530796987834 0.0170454545454546
7.37913156409409 0.0168976005407232
7.50737409508173 0.0168025515376816
7.63784536350428 0.0166335755322744
7.77058410277194 0.0163801115241635
7.90562971944595 0.0162111355187563
8.04302230493745 0.0159999155119973
8.18280264740948 0.0157992565055762
8.32501224388588 0.0156936465021967
8.4696933125707 0.0155141094964515
8.61688880538158 0.0153451334910443
8.76664242070106 0.0152606454883406
8.91899861634944 0.0151339134842853
9.07400262278313 0.014975498479216
9.23170045652233 0.0148487664751605
9.3921389338121 0.0147009124704292
9.55536568452087 0.0144896924636702
9.72142916628043 0.0143418384589389
9.89037867887174 0.0142679114565731
10.0622643788607 0.0141411794525177
10.2371372944881 0.0140250084488003
10.4150493408191 0.0139193984454208
10.5960533351545 0.0138137884420412
10.7802030127117 0.0137081784386617
10.9675530425767 0.0135920074349443
11.158159043934 0.0134758364312267
11.3520776025784 0.0132540554241297
11.549366287714 0.0130639574180467
11.7500836690447 0.0129583474146672
11.9542893341621 0.0128949814126395
12.1620439062355 0.0127893714092598
12.3734090620091 0.0127154444068942
12.5884475501123 0.0125887124028388
12.8072232096881 0.0124619803987833
13.0298009893452 0.012335248394728
13.2562469664396 0.0121979553903345
13.4866283666907 0.0120289793849273
13.7210135841396 0.0119339303818857
13.9594722014528 0.0117966373774924
14.2020750105796 0.0117015883744508
14.4488940337686 0.0115431733693816
14.7000025449489 0.0114903683676918
14.9554750914829 0.0113319533626225
15.2153875162981 0.0112580263602569
15.4798169804023 0.0111735383575532
15.7488419857908 0.0111207333558635
16.0225423987512 0.0109517573504563
16.3009994735744 0.010793342345387
16.5842958766757 0.0106982933423454
16.8725157111372 0.0106349273403177
17.1657445416751 0.0105293173369382
17.464069420042 0.0104131463332207
17.7675789108698 0.0102230483271375
18.0763631179627 0.0101596823251099
18.3905137110459 0.0100540723217303
18.7101239529805 0.00999070631970256
19.0352887274504 0.009906218316999
19.3661045671309 0.00980060831361951
19.7026696823465 0.00972668131125376
20.0450839902268 0.00964219330855021
20.3934491443698 0.00956826630618457
20.7478685650191 0.0094309733017911
21.1084474697677 0.0093253632984116
21.4752929047935 0.00925143629604597
21.8485137766387 0.00913526529232844
22.2282208845412 0.00907189929030072
22.614526953328 0.00902965528894895
23.0075466668801 0.00895572828658331
23.4073967021788 0.00886067928354173
23.8141957639445 0.00880787428185192
24.2280646198765 0.00874450827982431
24.6491261365058 0.00858609327475501
25.0775053156711 0.00849104427171343
25.5133293316279 0.00834319026698205
25.9567275688039 0.00825870226427849
26.4078316602091 0.008153092260899
26.8667755265144 0.00810028725920919
27.333695415809 0.00804748225751939
27.8087299440487 0.00801579925650553
28.2920201362076 0.00798411625549167
28.783709468144 0.00791018925312603
29.2839439091952 0.00780457924974653
29.7928719655113 0.00774121324771881
30.310644724143 0.00759335924298754
30.8374158978954 0.00749831023994596
31.3733418709608 0.00742438323758021
31.9185817453452 0.00739270023656646
32.4732973881014 0.00729765123352488
33.0376534793829 0.0072026022304833
33.6118175613332 0.00713923622845558
34.1959600878243 0.007044187225414
34.79025447506 0.00697026022304836
35.3948771530585 0.00692801622169648
36.0100076180296 0.00681184521797906
36.6358284856627 0.00674847921595134
37.27252554534 0.00670623521459957
37.9202878152925 0.00665343021290976
38.5793075987147 0.00661118621155798
39.2497805408538 0.00654782020953026
39.9319056870919 0.00647389320716463
40.6258855420372 0.00641052720513691
41.3319261296419 0.0063577222034471
42.0502370543652 0.00624155119972969
42.7810315633995 0.00617818519770197
43.5245266099776 0.00614650219668811
44.2809429177803 0.00605145319364653
45.0505050464632 0.00601977019263267
45.8334414583225 0.00591416018925317
46.6299845861195 0.00584023318688742
47.4403709020833 0.0057768671848597
48.2648409881134 0.00573462318350793
49.1036396072015 0.00568181818181823
49.9570157760956 0.00557620817843862
50.8252228392261 0.00553396417708685
51.7085185439169 0.00547059817505913
52.6071651169039 0.00541779317336943
53.5214293421826 0.00536498817167963
54.4515826402097 0.00529106116931399
55.3979011484799 0.00519601216627241
56.3606658035042 0.00516432916525855
57.3401624242121 0.00509040216289292
58.3366817968039 0.00503759716120311
59.3505197610767 0.00496367015883747
60.3819772982519 0.00488974315647173
61.4313606203281 0.00483693815478203
62.4989812609871 0.00477357215275431
63.5851561680802 0.00467852314971273
64.6902077977213 0.00466796214937482
65.8144642100156 0.00463627914836096
66.9582591664515 0.0046045961473471
68.1219322289857 0.00450954714430551
69.3058288608499 0.00443562014193988
70.5103005291095 0.00438281514025007
71.7357048090048 0.00429832713754652
72.9824054901057 0.00422440013518077
74.2507726843103 0.00417159513349108
75.5411829357222 0.00413991213247722
76.8540193324353 0.0040765461304495
78.189671620263 0.00406598513011147
79.5485363184432 0.00403430212909772
80.9310168373539 0.00401318012842178
82.3375235982751 0.00394981412639406
83.7684741552318 0.0039181311253802
85.2242933189545 0.00388644812436634
86.7054132829943 0.00385476512335248
88.212273752029 0.0037597161203109
89.7453220724005 0.00369635011828318
91.3050133649189 0.00367522811760734
92.8918106599763 0.00362242311591754
94.5061850350078 0.0036013011152416
96.1486157543419 0.00358017911456576
97.8195904114807 0.00358017911456576
99.5196050738542 0.00355905711388982
101.249164430088 0.0035484961135519
103.008781939834 0.00353793511321387
104.7989799862 0.00346400811084824
106.620290030833 0.00340064210882052
108.473252771696 0.00332671510645488
110.358418303584 0.00326334910442716
112.276346281439 0.00321054410273736
114.227606086487 0.00313661710037172
116.212776995279 0.00308381209868203
118.232448351661 0.00304156809733014
120.287219741734 0.00299932409597836
122.377701171853 0.00297820209530242
124.504513249726 0.00294651909428856
126.668287368651 0.00293595809395064
128.869665894962 0.00289371409259886
131.109302358732 0.002862031091585
133.387861647785 0.002862031091585
135.706020205084 0.00283034809057114
138.064466229551 0.00279866508955728
140.463899880374 0.00274586008786748
142.905033484862 0.00271417708685362
145.388591749923 0.0027036160865157
147.9153119772 0.0027036160865157
150.485944281967 0.00267193308550184
153.101251815808 0.00266137208516393
155.762010993185 0.00261912808381215
158.469011721928 0.00259800608313621
161.223057637739 0.00256632308212235
164.024966342774 0.00252407908077057
166.875569648359 0.00252407908077057
169.775713821942 0.00251351808043254
172.726259838319 0.00247127407908077
175.728083635238 0.00246071307874285
178.782076373442 0.00241846907739096
181.889144701227 0.00239734707671513
185.050211023606 0.00239734707671513
188.266213776143 0.00239734707671513
191.538107703552 0.00234454207502532
194.866864143132 0.00233398107468741
198.253471313133 0.00233398107468741
201.69893460613 0.00232342007434949
205.204276887498 0.00232342007434949
208.770538799075 0.00230229807367355
212.398779068095 0.00229173707333563
216.090074821503 0.00223893207164583
219.845521905718 0.00218612706995602
223.666235211966 0.00213332206826633
227.553349007257 0.00211220006759039
231.508017271122 0.00209107806691455
235.531414038194 0.00206995606623861
239.624733746753 0.00202771206488683
243.789191593317 0.00196434606285911
248.026023893406 0.00192210206150722
252.336488448566 0.00190098006083139
256.721864919781 0.00187985806015545
261.183455207366 0.00187985806015545
265.722583837471 0.0018587360594795
270.340598355291 0.0018587360594795
275.038869725122 0.00181649205812773
279.818792737358 0.00178480905711387
284.68178642257 0.00176368705643803
289.62929447278 0.00175312605610001
294.662785670048 0.00171088205474823
299.783754322521 0.00170032105441031
304.993720708046 0.00167919905373437
310.294231525505 0.00167919905373437
315.686860353987 0.00165807705305843
321.173208119939 0.00164751605272051
326.754903572441 0.00163695505238259
332.433603766737 0.00162639405204457
338.210994556166 0.00162639405204457
344.088791092655 0.00161583305170665
350.068738335894 0.00158415005069279
356.152611571369 0.00158415005069279
362.342216937401 0.00157358905035487
368.639391961333 0.0015313450490031
375.046006105049 0.00151022304832715
381.563961319962 0.00147854004731329
388.195192611655 0.00145741804663735
394.941668614331 0.00143629604596152
401.805392175249 0.00141517404528557
408.788400949312 0.00140461304494766
415.892768003996 0.00139405204460963
423.120602434785 0.00133068604258191
430.474049991309 0.00129900304156805
437.955293714351 0.00127788104089221
445.566554583943 0.00124619803987835
453.310092178709 0.00123563703954044
461.188205346674 0.00121451503886449
469.203232887732 0.00120395403852658
477.357554247971 0.00118283203785063
485.653590226067 0.00114058803649886
494.093803691955 0.00113002703616083
502.680700317987 0.00109834403514697
511.4168293228 0.00109834403514697
520.304784228112 0.00109834403514697
529.347203628664 0.00107722203447114
538.546771975553 0.00106666103413311
547.90622037317 0.00103497803311925
557.428327389993 0.000992734031767473
567.11591988347 0.000982173031429556
576.971873839235 0.000982173031429556
586.999115224909 0.000961051030753612
597.200620858749 0.00093992903007778
607.579419293374 0.00093992903007778
618.138591714871 0.00093992903007778
628.88127285751 0.000929368029739752
639.810651934366 0.000908246029063919
650.929973584106 0.000908246029063919
662.242538834241 0.000897685028725892
673.751706081106 0.000887124028387976
685.460892086883 0.000887124028387976
697.373572993943 0.000866002027712032
709.493285356818 0.000855441027374115
721.823627192113 0.000844880027036199
734.368259046655 0.000813197026022339
747.130905084216 0.000792075025346395
760.115354191114 0.000760392024332535
773.325461101032 0.000739270023656591
786.765147539385 0.000728709023318674
800.438403387575 0.000718148022980758
814.349287867479 0.000697026022304814
828.501930746523 0.000697026022304814
842.900533563699 0.000697026022304814
857.549370876889 0.000686465021966898
872.452791531865 0.000675904021628981
887.615219953347 0.000654782020953038
903.041157458493 0.000654782020953038
918.735183593221 0.000633660020277094
934.701957491749 0.000633660020277094
950.946219259774 0.000612538019601261
967.472791381675 0.000612538019601261
984.286580152183 0.000601977019263233
1001.39257713292 0.000570294018249373
1018.79586063428 0.000559733017911457
1036.50159722302 0.000538611017235513
1054.51504325607 0.00051748901655968
1072.84154644104 0.000506928016221653
1091.48654742378 0.00048580601554582
1110.45558140356 0.00045412301453196
1129.75427977635 0.00045412301453196
1149.38837180658 0.000433001013856016
1169.36368632807 0.000422440013518099
1189.6861534744 0.000411879013180183
1210.36180643943 0.000411879013180183
1231.39678326839 0.000390757012504239
1252.7973286801 0.000380196012166323
1274.56979592086 0.000380196012166323
1296.72064865055 0.000359074011490379
1319.25646286154 0.000359074011490379
1342.1839288309 0.000348513011152463
1365.50985310656 0.000348513011152463
1389.24116052802 0.000337952010814435
1413.38489628214 0.000337952010814435
1437.94822799462 0.000337952010814435
1462.93844785796 0.000337952010814435
1488.36297479624 0.000327391010476519
1514.22935666764 0.000306269009800575
1540.54527250518 0.000295708009462659
1567.31853479643 0.000295708009462659
1594.55709180281 0.000295708009462659
1622.26902991922 0.000285147009124742
1650.46257607471 0.000274586008786715
1679.14610017477 0.000274586008786715
1708.32811758617 0.000274586008786715
1738.01729166495 0.000264025008448798
1768.22243632831 0.000242903007772854
1798.95251867123 0.000242903007772854
1830.21666162858 0.000242903007772854
1862.02414668348 0.000232342007434938
1894.38441662265 0.000221781007097022
1927.30707833983 0.000221781007097022
1960.80190568772 0.000221781007097022
1994.87884237961 0.000221781007097022
2029.54800494141 0.000211220006758994
2064.81968571494 0.000211220006758994
2100.70435591348 0.000211220006758994
2137.21266873039 0.000200659006421078
2174.35546250174 0.000200659006421078
2212.14376392394 0.000200659006421078
2250.58879132723 0.000190098006083161
2289.70195800617 0.000190098006083161
2329.49487560787 0.000190098006083161
2369.9793575792 0.000179537005745134
2411.16742267392 0.000179537005745134
2453.07129852068 0.000179537005745134
2495.70342525306 0.000168976005407218
2539.07645920279 0.000158415005069301
2583.20327665699 0.000158415005069301
2628.09697768083 0.000158415005069301
2673.7708900066 0.000158415005069301
2720.23857299033 0.000158415005069301
2767.51382163719 0.000147854004731274
2815.61067069691 0.000126732004055441
2864.54339883025 0.000126732004055441
2914.326532848 0.000116171003717525
2964.97485202358 0.000116171003717525
3016.50339248062 0.000116171003717525
3068.92745165675 0.000105610003379497
3122.26259284503 9.50490030415807e-05
3176.52464981428 7.39270023656369e-05
3231.72973150967 6.33660020277205e-05
3287.89422683503 6.33660020277205e-05
3345.03480951831 6.33660020277205e-05
3403.16844306155 6.33660020277205e-05
3462.31238577686 5.28050016898041e-05
3522.48419590996 4.22440013517766e-05
3583.70173685279 3.16830010138602e-05
3645.98318244661 3.16830010138602e-05
3709.34702237738 3.16830010138602e-05
3773.81206766479 3.16830010138602e-05
3839.39745624682 2.11220006759438e-05
3906.12265866121 2.11220006759438e-05
3974.00748382578 2.11220006759438e-05
4043.07208491914 2.11220006759438e-05
4113.33696536367 2.11220006759438e-05
4184.82298491237 1.05610003379164e-05
4257.55136584161 1.05610003379164e-05
4331.54369925143 1.05610003379164e-05
4406.82195147538 0
4483.40847060169 0
4561.32599310787 0
4640.59765061052 0
4721.2469767325 0
4803.29791408941 0
4886.77482139755 0
4971.70248070533 0
5058.10610475041 0
5146.01134444468 0
5235.44429648931 0
5326.43151112221 0
5419 0


==> plots/experiments/real_world_datasets/fgvc6_butterfliesmoths_error_rate_average_set_size_plot-001.tsv <==
1 0.122993409935789
2 0.0677065731666103
3 0.0504604596147347
4 0.0418638053396417
5 0.0365938661710037
6 0.0331192970598175
7 0.0306374619803987
8 0.0284830179114566
9 0.0268777458600878
10 0.0255364988171679
11 0.0243219837783035
12 0.0232975667455222
13 0.0222942717134167
14 0.0212592936802974
15 0.0204249746535992
16 0.0197279486312943
17 0.0191787766137208
18 0.0186296045961474
19 0.0181966035822914
20 0.0178058465697871
21 0.0174573335586347
22 0.0170454545454546
23 0.0166863805339642
24 0.016274501520784
25 0.0159682325109834
26 0.0155035484961136
27 0.015197279486313
28 0.0150071814802298
29 0.0147642784724569
30 0.0145741804663738
31 0.0144263264616424
32 0.0141939844542075
33 0.0140355694491382
34 0.013845471443055
35 0.0136659344373099
36 0.0134547144305509
37 0.0132540554241297
38 0.0131167624197364
39 0.0129372254139912
40 0.012768249408584
41 0.0126203954038526
42 0.0124831023994593
43 0.0123035653937141
44 0.0121979553903345
45 0.0120184183845894
46 0.011870564379858
47 0.0117015883744508
48 0.0115431733693816
49 0.0113953193646502
50 0.0112474653599189
51 0.0111629773572153
52 0.0110468063534978
53 0.0109200743494424
54 0.0108355863467388
55 0.0107405373436972
56 0.0105926833389659
57 0.0104553903345725
58 0.0103814633322068
59 0.0102758533288273
60 0.0101491213247719
61 0.0101068773234201
62 0.0100223893207164
63 0.00993790131801287
64 0.0098534133153092
65 0.00976892531260565
66 0.00968443730990198
67 0.00962107130787426
68 0.00957882730652249
69 0.00946265630280496
70 0.00937816830010141
71 0.00931480229807369
72 0.00929368029739774
73 0.00918807029401825
74 0.00913526529232844
75 0.00909302129097667
76 0.00906133828996281
77 0.00900853328827311
78 0.00899797228793509
79 0.00891348428523153
80 0.00886067928354173
81 0.00877619128083817
82 0.00874450827982431
83 0.00868114227779659
84 0.00861777627576887
85 0.00855441027374115
86 0.00846992227103749
87 0.00840655626900977
88 0.00839599526867185
89 0.00830094626563027
90 0.00827982426495433
91 0.00822701926326463
92 0.00819533626225077
93 0.00817421426157483
94 0.00816365326123691
95 0.00811084825954711
96 0.00804748225751939
97 0.00797355525515375
98 0.00796299425481584
99 0.00792075025346406
100 0.0078890672524502
101 0.00782570125042248
102 0.00780457924974653
103 0.00774121324771881
104 0.00769896924636704
105 0.00768840824602901
106 0.00766728624535318
107 0.00764616424467723
108 0.00758279824264951
109 0.00755111524163565
110 0.00749831023994596
111 0.00747718823927002
112 0.00740326123690438
113 0.00738213923622844
114 0.00735045623521458
115 0.00735045623521458
116 0.00732933423453874
117 0.0073082122338628
118 0.00725540723217299
119 0.00722372423115913
120 0.00719204123014527
121 0.00713923622845558
122 0.00710755322744172
123 0.00707587022642786
124 0.00703362622507608
125 0.0069913822237242
126 0.00694913822237242
127 0.00682240621831698
128 0.00675904021628926
129 0.0067273572152754
130 0.00668511321392362
131 0.00664286921257184
132 0.00661118621155798
133 0.00660062521121996
134 0.00659006421088204
135 0.0065689422102061
136 0.00654782020953026
137 0.00653725920919235
138 0.00652669820885432
139 0.00652669820885432
140 0.00648445420750254
141 0.00645277120648868
142 0.00642108820547482
143 0.00636828320378502
144 0.0063577222034471
145 0.0063577222034471
146 0.00632603920243324
147 0.00627323420074355
148 0.00627323420074355
149 0.00624155119972969
150 0.00620986819871583
151 0.00620986819871583
152 0.00614650219668811
153 0.00613594119635008
154 0.00610425819533622
155 0.00606201419398444
156 0.00603033119297058
157 0.00600920919229464
158 0.00599864819195672
159 0.00598808719161881
160 0.00595640419060495
161 0.00590359918891514
162 0.00586135518756337
163 0.00585079418722545
164 0.00581911118621159
165 0.00580855018587356
166 0.00579798918553565
167 0.00579798918553565
168 0.0057768671848597
169 0.00576630618452179
170 0.00575574518418387
171 0.00573462318350793
172 0.0056712571814802
173 0.00562901318012843
174 0.00558676917877665
175 0.00557620817843862
176 0.00554452517742476
177 0.00552340317674893
178 0.00549172017573507
179 0.00547059817505913
180 0.00543891517404527
181 0.00540723217303141
182 0.00540723217303141
183 0.00536498817167963
184 0.00535442717134171
185 0.00532274417032785
186 0.00528050016897597
187 0.00526993916863805
188 0.00525937816830013
189 0.00522769516728627
190 0.00518545116593438
191 0.00515376816492064
192 0.00514320716458261
193 0.00511152416356875
194 0.00510096316323083
195 0.00510096316323083
196 0.00510096316323083
197 0.00509040216289292
198 0.00507984116255489
199 0.00503759716120311
200 0.00501647516052717
201 0.00501647516052717
202 0.00499535315985133
203 0.00496367015883747
204 0.00494254815816153
205 0.00493198715782361
206 0.00492142615748559
207 0.00491086515714767
208 0.00490030415680975
209 0.00490030415680975
210 0.00488974315647173
211 0.00486862115579589
212 0.00484749915511995
213 0.00484749915511995
214 0.00483693815478203
215 0.00482637715444412
216 0.00481581615410609
217 0.00480525515376817
218 0.00479469415343026
219 0.00479469415343026
220 0.00479469415343026
221 0.00478413315309223
222 0.0047630111524164
223 0.0047630111524164
224 0.0047630111524164
225 0.00471020615072659
226 0.00468908415005065
227 0.00468908415005065
228 0.00468908415005065
229 0.00467852314971273
230 0.00465740114903679
231 0.00463627914836096
232 0.00462571814802293
233 0.00461515714768501
234 0.00459403514700918
235 0.00458347414667115
236 0.00457291314633324
237 0.00456235214599532
238 0.00455179114565729
239 0.00455179114565729
240 0.00454123014531937
241 0.00453066914498146
242 0.00452010814464343
243 0.0044989861439676
244 0.00448842514362957
245 0.00446730314295374
246 0.00446730314295374
247 0.00444618114227779
248 0.00443562014193988
249 0.00442505914160185
250 0.00442505914160185
251 0.00439337614058799
252 0.00438281514025007
253 0.00438281514025007
254 0.00436169313957413
255 0.00436169313957413
256 0.00436169313957413
257 0.0043405711388983
258 0.0043405711388983
259 0.0043405711388983
260 0.00433001013856027
261 0.00431944913822235
262 0.00430888813788444
263 0.00429832713754652
264 0.00428776613720849
265 0.00427720513687058
266 0.00427720513687058
267 0.00425608313619463
268 0.00421383913484286
269 0.00421383913484286
270 0.00419271713416691
271 0.00419271713416691
272 0.00419271713416691
273 0.004182156133829
274 0.00417159513349108
275 0.00416103413315305
276 0.00416103413315305
277 0.00415047313281514
278 0.00413991213247722
279 0.00413991213247722
280 0.00411879013180128
281 0.00411879013180128
282 0.00410822913146336
283 0.00410822913146336
284 0.00408710713078742
285 0.0040765461304495
286 0.00406598513011147
287 0.00405542412977355
288 0.00404486312943564
289 0.00403430212909772
290 0.00402374112875969
291 0.00402374112875969
292 0.00401318012842178
293 0.00401318012842178
294 0.00400261912808386
295 0.00400261912808386
296 0.00400261912808386
297 0.00399205812774583
298 0.00397093612707
299 0.00393925312605614
300 0.00392869212571811
301 0.00392869212571811
302 0.00392869212571811
303 0.0039181311253802
304 0.00389700912470425
305 0.00389700912470425
306 0.00389700912470425
307 0.00387588712402842
308 0.00385476512335248
309 0.00384420412301456
310 0.00383364312267653
311 0.00382308212233862
312 0.00380196012166267
313 0.00378083812098684
314 0.00378083812098684
315 0.00378083812098684
316 0.00377027712064881
317 0.0037597161203109
318 0.0037597161203109
319 0.00373859411963506
320 0.00373859411963506
321 0.00373859411963506
322 0.00372803311929704
323 0.00371747211895912
324 0.00371747211895912
325 0.0037069111186212
326 0.0037069111186212
327 0.00369635011828318
328 0.00367522811760734
329 0.0036541061169314
330 0.0036541061169314
331 0.0036541061169314
332 0.0036541061169314
333 0.00363298411625546
334 0.00363298411625546
335 0.00363298411625546
336 0.00363298411625546
337 0.00362242311591754
338 0.00362242311591754
339 0.00362242311591754
340 0.00362242311591754
341 0.00361186211557962
342 0.0036013011152416
343 0.00358017911456576
344 0.00358017911456576
345 0.00358017911456576
346 0.00356961811422774
347 0.00355905711388982
348 0.00355905711388982
349 0.00353793511321387
350 0.00353793511321387
351 0.00351681311253804
352 0.00351681311253804
353 0.00350625211220001
354 0.0034956911118621
355 0.00348513011152418
356 0.00348513011152418
357 0.00348513011152418
358 0.00348513011152418
359 0.00348513011152418
360 0.00348513011152418
361 0.00346400811084824
362 0.00346400811084824
363 0.00345344711051032
364 0.00342176410949646
365 0.00342176410949646
366 0.00342176410949646
367 0.00342176410949646
368 0.00341120310915854
369 0.00340064210882052
370 0.00340064210882052
371 0.00340064210882052
372 0.00340064210882052
373 0.00337952010814468
374 0.00337952010814468
375 0.00335839810746874
376 0.00334783710713082
377 0.0033372761067928
378 0.0033372761067928
379 0.0033372761067928
380 0.0033372761067928
381 0.0033372761067928
382 0.00332671510645488
383 0.00332671510645488
384 0.00332671510645488
385 0.00330559310577894
386 0.00330559310577894
387 0.00330559310577894
388 0.0032844711051031
389 0.0032844711051031
390 0.00327391010476508
391 0.00326334910442716
392 0.00324222710375122
393 0.00324222710375122
394 0.00324222710375122
395 0.00324222710375122
396 0.00324222710375122
397 0.0032316661034133
398 0.00321054410273736
399 0.00319998310239944
400 0.00318942210206152
401 0.00318942210206152
402 0.00318942210206152
403 0.00318942210206152
404 0.00318942210206152
405 0.00318942210206152
406 0.00318942210206152
407 0.00318942210206152
408 0.00318942210206152
409 0.00317886110172361
410 0.00314717810070975
411 0.00313661710037172
412 0.0031260561000338
413 0.0031260561000338
414 0.00311549509969589
415 0.00311549509969589
416 0.00311549509969589
417 0.00310493409935786
418 0.00310493409935786
419 0.00309437309901994
420 0.00309437309901994
421 0.00308381209868203
422 0.003073251098344
423 0.00305212909766817
424 0.00305212909766817
425 0.00305212909766817
426 0.00305212909766817
427 0.00303100709699222
428 0.00303100709699222
429 0.00303100709699222
430 0.00303100709699222
431 0.00303100709699222
432 0.00303100709699222
433 0.00303100709699222
434 0.00302044609665431
435 0.00302044609665431
436 0.00302044609665431
437 0.00300988509631628
438 0.00300988509631628
439 0.00300988509631628
440 0.00300988509631628
441 0.00300988509631628
442 0.00300988509631628
443 0.00300988509631628
444 0.00299932409597836
445 0.00299932409597836
446 0.00299932409597836
447 0.00298876309564045
448 0.00298876309564045
449 0.00298876309564045
450 0.00298876309564045
451 0.00298876309564045
452 0.00298876309564045
453 0.0029676410949645
454 0.0029676410949645
455 0.0029676410949645
456 0.0029676410949645
457 0.0029676410949645
458 0.0029676410949645
459 0.00295708009462659
460 0.00294651909428856
461 0.00294651909428856
462 0.00292539709361272
463 0.00291483609327481
464 0.00289371409259886
465 0.00289371409259886
466 0.00289371409259886
467 0.00289371409259886
468 0.00288315309226095
469 0.00287259209192292
470 0.00285147009124709
471 0.00285147009124709
472 0.00285147009124709
473 0.00285147009124709
474 0.00285147009124709
475 0.00285147009124709
476 0.00283034809057114
477 0.00283034809057114
478 0.00281978709023323
479 0.0028092260898952
480 0.0028092260898952
481 0.00279866508955728
482 0.00279866508955728
483 0.00279866508955728
484 0.00279866508955728
485 0.00279866508955728
486 0.00279866508955728
487 0.00278810408921937
488 0.00277754308888134
489 0.00277754308888134
490 0.00277754308888134
491 0.00276698208854342
492 0.00276698208854342
493 0.00276698208854342
494 0.00276698208854342
495 0.00276698208854342
496 0.00276698208854342
497 0.00276698208854342
498 0.00275642108820551
499 0.00275642108820551
500 0.00275642108820551
501 0.00275642108820551
502 0.00275642108820551
503 0.00275642108820551
504 0.00275642108820551
505 0.00273529908752956
506 0.00273529908752956
507 0.00272473808719165
508 0.00272473808719165
509 0.00272473808719165
510 0.00271417708685362
511 0.0027036160865157
512 0.0027036160865157
513 0.0027036160865157
514 0.00269305508617779
515 0.00269305508617779
516 0.00268249408583976
517 0.00268249408583976
518 0.00268249408583976
519 0.00267193308550184
520 0.00266137208516393
521 0.00262968908415007
522 0.00262968908415007
523 0.00262968908415007
524 0.00262968908415007
525 0.00261912808381215
526 0.00261912808381215
527 0.00259800608313621
528 0.00258744508279829
529 0.00258744508279829
530 0.00258744508279829
531 0.00257688408246026
532 0.00256632308212235
533 0.00256632308212235
534 0.00256632308212235
535 0.00256632308212235
536 0.00256632308212235
537 0.00256632308212235
538 0.00256632308212235
539 0.00255576208178443
540 0.0025452010814464
541 0.0025452010814464
542 0.0025452010814464
543 0.0025452010814464
544 0.00253464008110849
545 0.00253464008110849
546 0.00253464008110849
547 0.00253464008110849
548 0.00253464008110849
549 0.00253464008110849
550 0.00253464008110849
551 0.00253464008110849
552 0.00252407908077057
553 0.00252407908077057
554 0.00252407908077057
555 0.00251351808043254
556 0.00251351808043254
557 0.00251351808043254
558 0.00251351808043254
559 0.00251351808043254
560 0.00251351808043254
561 0.00251351808043254
562 0.00251351808043254
563 0.00251351808043254
564 0.00251351808043254
565 0.00251351808043254
566 0.00251351808043254
567 0.00250295708009463
568 0.00250295708009463
569 0.00250295708009463
570 0.00250295708009463
571 0.00250295708009463
572 0.00250295708009463
573 0.00250295708009463
574 0.00250295708009463
575 0.00249239607975671
576 0.00249239607975671
577 0.00249239607975671
578 0.00248183507941868
579 0.00248183507941868
580 0.00248183507941868
581 0.00248183507941868
582 0.00247127407908077
583 0.00247127407908077
584 0.00247127407908077
585 0.00247127407908077
586 0.00246071307874285
587 0.00246071307874285
588 0.00246071307874285
589 0.00245015207840482
590 0.00245015207840482
591 0.00242903007772899
592 0.00242903007772899
593 0.00241846907739096
594 0.00241846907739096
595 0.00240790807705304
596 0.00240790807705304
597 0.00240790807705304
598 0.00239734707671513
599 0.00239734707671513
600 0.0023867860763771
601 0.00237622507603918
602 0.00237622507603918
603 0.00237622507603918
604 0.00237622507603918
605 0.00237622507603918
606 0.00237622507603918
607 0.00237622507603918
608 0.00237622507603918
609 0.00237622507603918
610 0.00237622507603918
611 0.00237622507603918
612 0.00237622507603918
613 0.00236566407570127
614 0.00236566407570127
615 0.00236566407570127
616 0.00236566407570127
617 0.00236566407570127
618 0.00236566407570127
619 0.00236566407570127
620 0.00236566407570127
621 0.00236566407570127
622 0.00236566407570127
623 0.00236566407570127
624 0.00236566407570127
625 0.00236566407570127
626 0.00236566407570127
627 0.00236566407570127
628 0.00235510307536335
629 0.00235510307536335
630 0.00235510307536335
631 0.00235510307536335
632 0.00235510307536335
633 0.00235510307536335
634 0.00235510307536335
635 0.00235510307536335
636 0.00234454207502532
637 0.00234454207502532
638 0.00234454207502532
639 0.00234454207502532
640 0.00233398107468741
641 0.00233398107468741
642 0.00232342007434949
643 0.00232342007434949
644 0.00232342007434949
645 0.00232342007434949
646 0.00231285907401146
647 0.00231285907401146
648 0.00231285907401146
649 0.00231285907401146
650 0.00231285907401146
651 0.00230229807367355
652 0.00230229807367355
653 0.00230229807367355
654 0.00230229807367355
655 0.00230229807367355
656 0.00230229807367355
657 0.0022811760729976
658 0.0022811760729976
659 0.0022811760729976
660 0.0022811760729976
661 0.00227061507265969
662 0.00226005407232177
663 0.00224949307198374
664 0.00224949307198374
665 0.00224949307198374
666 0.00224949307198374
667 0.00224949307198374
668 0.00224949307198374
669 0.00223893207164583
670 0.00223893207164583
671 0.00223893207164583
672 0.00223893207164583
673 0.00223893207164583
674 0.00223893207164583
675 0.00223893207164583
676 0.00223893207164583
677 0.00223893207164583
678 0.00222837107130791
679 0.00222837107130791
680 0.00222837107130791
681 0.00222837107130791
682 0.00222837107130791
683 0.00222837107130791
684 0.00222837107130791
685 0.00222837107130791
686 0.00222837107130791
687 0.00222837107130791
688 0.00222837107130791
689 0.00222837107130791
690 0.00222837107130791
691 0.00221781007096988
692 0.00221781007096988
693 0.00220724907063197
694 0.00220724907063197
695 0.00218612706995602
696 0.00218612706995602
697 0.00218612706995602
698 0.00216500506928019
699 0.00215444406894216
700 0.00215444406894216
701 0.00215444406894216
702 0.00215444406894216
703 0.00215444406894216
704 0.00215444406894216
705 0.00215444406894216
706 0.00215444406894216
707 0.00215444406894216
708 0.00215444406894216
709 0.00215444406894216
710 0.00215444406894216
711 0.00215444406894216
712 0.00215444406894216
713 0.00214388306860425
714 0.00213332206826633
715 0.00213332206826633
716 0.00213332206826633
717 0.00213332206826633
718 0.00213332206826633
719 0.00213332206826633
720 0.00213332206826633
721 0.00213332206826633
722 0.00213332206826633
723 0.0021227610679283
724 0.0021227610679283
725 0.0021227610679283
726 0.0021227610679283
727 0.0021227610679283
728 0.0021227610679283
729 0.0021227610679283
730 0.00211220006759039
731 0.00211220006759039
732 0.00211220006759039
733 0.00211220006759039
734 0.00211220006759039
735 0.00211220006759039
736 0.00211220006759039
737 0.00211220006759039
738 0.00211220006759039
739 0.00209107806691455
740 0.00206995606623861
741 0.00205939506590069
742 0.00204883406556267
743 0.00204883406556267
744 0.00204883406556267
745 0.00203827306522475
746 0.00202771206488683
747 0.00201715106454881
748 0.00201715106454881
749 0.00201715106454881
750 0.00201715106454881
751 0.00200659006421089
752 0.00200659006421089
753 0.00200659006421089
754 0.00200659006421089
755 0.00199602906387297
756 0.00198546806353495
757 0.00198546806353495
758 0.00198546806353495
759 0.00198546806353495
760 0.00198546806353495
761 0.00198546806353495
762 0.00198546806353495
763 0.00197490706319703
764 0.00196434606285911
765 0.00195378506252109
766 0.00195378506252109
767 0.00195378506252109
768 0.00195378506252109
769 0.00195378506252109
770 0.00195378506252109
771 0.00195378506252109
772 0.00195378506252109
773 0.00195378506252109
774 0.00195378506252109
775 0.00195378506252109
776 0.00195378506252109
777 0.00195378506252109
778 0.00195378506252109
779 0.00195378506252109
780 0.00195378506252109
781 0.00195378506252109
782 0.00195378506252109
783 0.00195378506252109
784 0.00195378506252109
785 0.00195378506252109
786 0.00195378506252109
787 0.00194322406218317
788 0.00194322406218317
789 0.00194322406218317
790 0.00194322406218317
791 0.00194322406218317
792 0.00194322406218317
793 0.00194322406218317
794 0.00194322406218317
795 0.00194322406218317
796 0.00194322406218317
797 0.00193266306184525
798 0.00193266306184525
799 0.00193266306184525
800 0.00192210206150722
801 0.00192210206150722
802 0.00191154106116931
803 0.00191154106116931
804 0.00190098006083139
805 0.00189041906049336
806 0.00187985806015545
807 0.00187985806015545
808 0.00187985806015545
809 0.00187985806015545
810 0.00187985806015545
811 0.00187985806015545
812 0.00187985806015545
813 0.00187985806015545
814 0.00187985806015545
815 0.00187985806015545
816 0.00187985806015545
817 0.00187985806015545
818 0.00187985806015545
819 0.00186929705981753
820 0.00186929705981753
821 0.00186929705981753
822 0.00186929705981753
823 0.00186929705981753
824 0.0018587360594795
825 0.0018587360594795
826 0.0018587360594795
827 0.0018587360594795
828 0.0018587360594795
829 0.0018587360594795
830 0.0018587360594795
831 0.0018587360594795
832 0.0018587360594795
833 0.0018587360594795
834 0.0018587360594795
835 0.0018587360594795
836 0.0018587360594795
837 0.00184817505914159
838 0.00184817505914159
839 0.00184817505914159
840 0.00184817505914159
841 0.00183761405880367
842 0.00183761405880367
843 0.00183761405880367
844 0.00183761405880367
845 0.00183761405880367
846 0.00183761405880367
847 0.00183761405880367
848 0.00183761405880367
849 0.00183761405880367
850 0.00183761405880367
851 0.00183761405880367
852 0.00183761405880367
853 0.00183761405880367
854 0.00183761405880367
855 0.00183761405880367
856 0.00183761405880367
857 0.00183761405880367
858 0.00182705305846564
859 0.00182705305846564
860 0.00182705305846564
861 0.00182705305846564
862 0.00182705305846564
863 0.00181649205812773
864 0.00181649205812773
865 0.00181649205812773
866 0.00181649205812773
867 0.00181649205812773
868 0.00180593105778981
869 0.00180593105778981
870 0.00180593105778981
871 0.00180593105778981
872 0.00180593105778981
873 0.00180593105778981
874 0.00179537005745189
875 0.00178480905711387
876 0.00178480905711387
877 0.00178480905711387
878 0.00178480905711387
879 0.00178480905711387
880 0.00176368705643803
881 0.00176368705643803
882 0.00176368705643803
883 0.00176368705643803
884 0.00176368705643803
885 0.00175312605610001
886 0.00175312605610001
887 0.00175312605610001
888 0.00175312605610001
889 0.00175312605610001
890 0.00175312605610001
891 0.00175312605610001
892 0.00175312605610001
893 0.00174256505576209
894 0.00174256505576209
895 0.00174256505576209
896 0.00174256505576209
897 0.00174256505576209
898 0.00173200405542417
899 0.00172144305508615
900 0.00172144305508615
901 0.00172144305508615
902 0.00172144305508615
903 0.00172144305508615
904 0.00172144305508615
905 0.00172144305508615
906 0.00172144305508615
907 0.00171088205474823
908 0.00171088205474823
909 0.00171088205474823
910 0.00170032105441031
911 0.00168976005407229
912 0.00167919905373437
913 0.00167919905373437
914 0.00167919905373437
915 0.00167919905373437
916 0.00167919905373437
917 0.00167919905373437
918 0.00167919905373437
919 0.00167919905373437
920 0.00167919905373437
921 0.00167919905373437
922 0.00167919905373437
923 0.00167919905373437
924 0.00167919905373437
925 0.00167919905373437
926 0.00167919905373437
927 0.00167919905373437
928 0.00167919905373437
929 0.00167919905373437
930 0.00167919905373437
931 0.00167919905373437
932 0.00166863805339645
933 0.00166863805339645
934 0.00166863805339645
935 0.00166863805339645
936 0.00166863805339645
937 0.00166863805339645
938 0.00166863805339645
939 0.00166863805339645
940 0.00166863805339645
941 0.00165807705305843
942 0.00165807705305843
943 0.00165807705305843
944 0.00165807705305843
945 0.00164751605272051
946 0.00164751605272051
947 0.00164751605272051
948 0.00164751605272051
949 0.00164751605272051
950 0.00164751605272051
951 0.00163695505238259
952 0.00163695505238259
953 0.00163695505238259
954 0.00163695505238259
955 0.00162639405204457
956 0.00162639405204457
957 0.00162639405204457
958 0.00162639405204457
959 0.00162639405204457
960 0.00162639405204457
961 0.00162639405204457
962 0.00162639405204457
963 0.00162639405204457
964 0.00161583305170665
965 0.00161583305170665
966 0.00161583305170665
967 0.00161583305170665
968 0.00161583305170665
969 0.00160527205136873
970 0.00158415005069279
971 0.00157358905035487
972 0.00157358905035487
973 0.00157358905035487
974 0.00157358905035487
975 0.00157358905035487
976 0.00156302805001685
977 0.00156302805001685
978 0.00156302805001685
979 0.00154190604934101
980 0.00154190604934101
981 0.00154190604934101
982 0.00154190604934101
983 0.00154190604934101
984 0.00154190604934101
985 0.00154190604934101
986 0.00154190604934101
987 0.00154190604934101
988 0.0015313450490031
989 0.0015313450490031
990 0.0015313450490031
991 0.0015313450490031
992 0.0015313450490031
993 0.0015313450490031
994 0.00152078404866507
995 0.00152078404866507
996 0.00152078404866507
997 0.00152078404866507
998 0.00152078404866507
999 0.00151022304832715
1000 0.00151022304832715
1001 0.00149966204798924
1002 0.00149966204798924
1003 0.00149966204798924
1004 0.00149966204798924
1005 0.00148910104765121
1006 0.00147854004731329
1007 0.00147854004731329
1008 0.00147854004731329
1009 0.00147854004731329
1010 0.00147854004731329
1011 0.00147854004731329
1012 0.00147854004731329
1013 0.00147854004731329
1014 0.00146797904697538
1015 0.00145741804663735
1016 0.00145741804663735
1017 0.00145741804663735
1018 0.00145741804663735
1019 0.00145741804663735
1020 0.00145741804663735
1021 0.00145741804663735
1022 0.00145741804663735
1023 0.00145741804663735
1024 0.00145741804663735
1025 0.00144685704629943
1026 0.00144685704629943
1027 0.00144685704629943
1028 0.00144685704629943
1029 0.00144685704629943
1030 0.00144685704629943
1031 0.00144685704629943
1032 0.00144685704629943
1033 0.00144685704629943
1034 0.00144685704629943
1035 0.00143629604596152
1036 0.00143629604596152
1037 0.00143629604596152
1038 0.00142573504562349
1039 0.00142573504562349
1040 0.00142573504562349
1041 0.00142573504562349
1042 0.00141517404528557
1043 0.00141517404528557
1044 0.00140461304494766
1045 0.00140461304494766
1046 0.00140461304494766
1047 0.00140461304494766
1048 0.00140461304494766
1049 0.00140461304494766
1050 0.00140461304494766
1051 0.00140461304494766
1052 0.00140461304494766
1053 0.00139405204460963
1054 0.00139405204460963
1055 0.00139405204460963
1056 0.00139405204460963
1057 0.00139405204460963
1058 0.00138349104427171
1059 0.00138349104427171
1060 0.00138349104427171
1061 0.00138349104427171
1062 0.0013729300439338
1063 0.0013729300439338
1064 0.0013729300439338
1065 0.0013729300439338
1066 0.0013729300439338
1067 0.0013729300439338
1068 0.0013729300439338
1069 0.00136236904359577
1070 0.00136236904359577
1071 0.00136236904359577
1072 0.00136236904359577
1073 0.00136236904359577
1074 0.00135180804325785
1075 0.00135180804325785
1076 0.00135180804325785
1077 0.00135180804325785
1078 0.00135180804325785
1079 0.00135180804325785
1080 0.00134124704291994
1081 0.00134124704291994
1082 0.00134124704291994
1083 0.00134124704291994
1084 0.00134124704291994
1085 0.00134124704291994
1086 0.00134124704291994
1087 0.00134124704291994
1088 0.00134124704291994
1089 0.00134124704291994
1090 0.00134124704291994
1091 0.00134124704291994
1092 0.00134124704291994
1093 0.00134124704291994
1094 0.00134124704291994
1095 0.00133068604258191
1096 0.00132012504224399
1097 0.00132012504224399
1098 0.00130956404190608
1099 0.00129900304156805
1100 0.00129900304156805
1101 0.00129900304156805
1102 0.00128844204123013
1103 0.00128844204123013
1104 0.00128844204123013
1105 0.00128844204123013
1106 0.00128844204123013
1107 0.00128844204123013
1108 0.00128844204123013
1109 0.00127788104089221
1110 0.00127788104089221
1111 0.00127788104089221
1112 0.00127788104089221
1113 0.00127788104089221
1114 0.00127788104089221
1115 0.00125675904021627
1116 0.00125675904021627
1117 0.00125675904021627
1118 0.00124619803987835
1119 0.00124619803987835
1120 0.00124619803987835
1121 0.00124619803987835
1122 0.00124619803987835
1123 0.00123563703954044
1124 0.00121451503886449
1125 0.00121451503886449
1126 0.00121451503886449
1127 0.00121451503886449
1128 0.00121451503886449
1129 0.00121451503886449
1130 0.00121451503886449
1131 0.00121451503886449
1132 0.00121451503886449
1133 0.00121451503886449
1134 0.00121451503886449
1135 0.00121451503886449
1136 0.00121451503886449
1137 0.00121451503886449
1138 0.00121451503886449
1139 0.00121451503886449
1140 0.00121451503886449
1141 0.00121451503886449
1142 0.00121451503886449
1143 0.00121451503886449
1144 0.00121451503886449
1145 0.00121451503886449
1146 0.00121451503886449
1147 0.00121451503886449
1148 0.00121451503886449
1149 0.00121451503886449
1150 0.00121451503886449
1151 0.00120395403852658
1152 0.00120395403852658
1153 0.00120395403852658
1154 0.00120395403852658
1155 0.00120395403852658
1156 0.00120395403852658
1157 0.00120395403852658
1158 0.00120395403852658
1159 0.00120395403852658
1160 0.00120395403852658
1161 0.00120395403852658
1162 0.00120395403852658
1163 0.00120395403852658
1164 0.00120395403852658
1165 0.00120395403852658
1166 0.00120395403852658
1167 0.00120395403852658
1168 0.00119339303818855
1169 0.00119339303818855
1170 0.00119339303818855
1171 0.00117227103751272
1172 0.00117227103751272
1173 0.00117227103751272
1174 0.00117227103751272
1175 0.00117227103751272
1176 0.00117227103751272
1177 0.00117227103751272
1178 0.00117227103751272
1179 0.00117227103751272
1180 0.00117227103751272
1181 0.00117227103751272
1182 0.00117227103751272
1183 0.00116171003717469
1184 0.00116171003717469
1185 0.00116171003717469
1186 0.00115114903683677
1187 0.00115114903683677
1188 0.00115114903683677
1189 0.00115114903683677
1190 0.00115114903683677
1191 0.00114058803649886
1192 0.00114058803649886
1193 0.00114058803649886
1194 0.00114058803649886
1195 0.00114058803649886
1196 0.00114058803649886
1197 0.00114058803649886
1198 0.00114058803649886
1199 0.00114058803649886
1200 0.00114058803649886
1201 0.00114058803649886
1202 0.00114058803649886
1203 0.00114058803649886
1204 0.00113002703616083
1205 0.00113002703616083
1206 0.00113002703616083
1207 0.00113002703616083
1208 0.00113002703616083
1209 0.00113002703616083
1210 0.00113002703616083
1211 0.00111946603582291
1212 0.00111946603582291
1213 0.00111946603582291
1214 0.00111946603582291
1215 0.00111946603582291
1216 0.00111946603582291
1217 0.00111946603582291
1218 0.00111946603582291
1219 0.00111946603582291
1220 0.00111946603582291
1221 0.00111946603582291
1222 0.00111946603582291
1223 0.00111946603582291
1224 0.00111946603582291
1225 0.00111946603582291
1226 0.00111946603582291
1227 0.00111946603582291
1228 0.00111946603582291
1229 0.00111946603582291
1230 0.00111946603582291
1231 0.00111946603582291
1232 0.00111946603582291
1233 0.00111946603582291
1234 0.00111946603582291
1235 0.00111946603582291
1236 0.00111946603582291
1237 0.00111946603582291
1238 0.00111946603582291
1239 0.00111946603582291
1240 0.00111946603582291
1241 0.00111946603582291
1242 0.001108905035485
1243 0.001108905035485
1244 0.001108905035485
1245 0.001108905035485
1246 0.001108905035485
1247 0.001108905035485
1248 0.001108905035485
1249 0.00109834403514697
1250 0.00108778303480905
1251 0.00107722203447114
1252 0.00107722203447114
1253 0.00107722203447114
1254 0.00107722203447114
1255 0.00107722203447114
1256 0.00107722203447114
1257 0.00107722203447114
1258 0.00107722203447114
1259 0.00107722203447114
1260 0.00107722203447114
1261 0.00107722203447114
1262 0.00107722203447114
1263 0.00107722203447114
1264 0.00107722203447114
1265 0.00107722203447114
1266 0.00107722203447114
1267 0.00106666103413311
1268 0.00106666103413311
1269 0.00105610003379519
1270 0.00105610003379519
1271 0.00105610003379519
1272 0.00105610003379519
1273 0.00105610003379519
1274 0.00105610003379519
1275 0.00105610003379519
1276 0.00105610003379519
1277 0.00105610003379519
1278 0.00105610003379519
1279 0.00105610003379519
1280 0.00104553903345728
1281 0.00104553903345728
1282 0.00103497803311925
1283 0.00103497803311925
1284 0.00103497803311925
1285 0.00103497803311925
1286 0.00103497803311925
1287 0.00103497803311925
1288 0.00103497803311925
1289 0.00103497803311925
1290 0.00103497803311925
1291 0.00103497803311925
1292 0.00103497803311925
1293 0.00103497803311925
1294 0.00103497803311925
1295 0.00103497803311925
1296 0.00103497803311925
1297 0.00103497803311925
1298 0.00103497803311925
1299 0.00103497803311925
1300 0.00103497803311925
1301 0.00103497803311925
1302 0.00103497803311925
1303 0.00103497803311925
1304 0.00103497803311925
1305 0.00103497803311925
1306 0.00103497803311925
1307 0.00103497803311925
1308 0.00103497803311925
1309 0.00103497803311925
1310 0.00103497803311925
1311 0.00103497803311925
1312 0.00103497803311925
1313 0.00103497803311925
1314 0.00103497803311925
1315 0.00103497803311925
1316 0.00103497803311925
1317 0.00103497803311925
1318 0.00103497803311925
1319 0.00103497803311925
1320 0.00103497803311925
1321 0.00103497803311925
1322 0.00103497803311925
1323 0.00103497803311925
1324 0.00103497803311925
1325 0.00103497803311925
1326 0.00103497803311925
1327 0.00103497803311925
1328 0.00103497803311925
1329 0.00103497803311925
1330 0.00103497803311925
1331 0.00103497803311925
1332 0.00103497803311925
1333 0.00103497803311925
1334 0.00103497803311925
1335 0.00103497803311925
1336 0.00103497803311925
1337 0.00103497803311925
1338 0.00103497803311925
1339 0.00103497803311925
1340 0.00103497803311925
1341 0.00103497803311925
1342 0.00103497803311925
1343 0.00103497803311925
1344 0.00103497803311925
1345 0.00103497803311925
1346 0.00103497803311925
1347 0.00103497803311925
1348 0.00103497803311925
1349 0.00103497803311925
1350 0.00102441703278133
1351 0.00102441703278133
1352 0.00101385603244342
1353 0.00101385603244342
1354 0.00101385603244342
1355 0.00101385603244342
1356 0.00101385603244342
1357 0.00101385603244342
1358 0.00101385603244342
1359 0.00101385603244342
1360 0.00101385603244342
1361 0.00101385603244342
1362 0.00101385603244342
1363 0.00101385603244342
1364 0.00101385603244342
1365 0.00101385603244342
1366 0.00101385603244342
1367 0.00101385603244342
1368 0.00101385603244342
1369 0.00101385603244342
1370 0.00101385603244342
1371 0.00101385603244342
1372 0.00101385603244342
1373 0.00101385603244342
1374 0.00101385603244342
1375 0.00101385603244342
1376 0.00101385603244342
1377 0.00101385603244342
1378 0.00101385603244342
1379 0.00101385603244342
1380 0.00100329503210539
1381 0.00100329503210539
1382 0.00100329503210539
1383 0.00100329503210539
1384 0.00100329503210539
1385 0.00100329503210539
1386 0.00100329503210539
1387 0.00100329503210539
1388 0.00100329503210539
1389 0.00100329503210539
1390 0.00100329503210539
1391 0.00100329503210539
1392 0.00100329503210539
1393 0.00100329503210539
1394 0.00100329503210539
1395 0.00100329503210539
1396 0.00100329503210539
1397 0.00100329503210539
1398 0.00100329503210539
1399 0.00100329503210539
1400 0.00100329503210539
1401 0.00100329503210539
1402 0.00100329503210539
1403 0.00100329503210539
1404 0.00100329503210539
1405 0.00100329503210539
1406 0.00100329503210539
1407 0.00100329503210539
1408 0.00100329503210539
1409 0.00100329503210539
1410 0.00100329503210539
1411 0.00100329503210539
1412 0.00100329503210539
1413 0.00100329503210539
1414 0.00100329503210539
1415 0.00100329503210539
1416 0.00100329503210539
1417 0.00100329503210539
1418 0.00100329503210539
1419 0.00100329503210539
1420 0.00100329503210539
1421 0.00100329503210539
1422 0.00100329503210539
1423 0.00100329503210539
1424 0.00100329503210539
1425 0.00100329503210539
1426 0.00100329503210539
1427 0.00100329503210539
1428 0.00100329503210539
1429 0.00100329503210539
1430 0.00100329503210539
1431 0.000992734031767473
1432 0.000992734031767473
1433 0.000992734031767473
1434 0.000992734031767473
1435 0.000992734031767473
1436 0.000992734031767473
1437 0.000992734031767473
1438 0.000992734031767473
1439 0.000992734031767473
1440 0.000992734031767473
1441 0.000992734031767473
1442 0.000992734031767473
1443 0.000992734031767473
1444 0.000992734031767473
1445 0.000992734031767473
1446 0.000992734031767473
1447 0.000992734031767473
1448 0.000992734031767473
1449 0.000992734031767473
1450 0.000992734031767473
1451 0.000992734031767473
1452 0.000992734031767473
1453 0.000992734031767473
1454 0.000992734031767473
1455 0.000992734031767473
1456 0.000992734031767473
1457 0.000992734031767473
1458 0.000992734031767473
1459 0.000992734031767473
1460 0.000992734031767473
1461 0.000992734031767473
1462 0.000992734031767473
1463 0.000992734031767473
1464 0.000992734031767473
1465 0.000992734031767473
1466 0.000992734031767473
1467 0.000992734031767473
1468 0.000992734031767473
1469 0.000992734031767473
1470 0.000992734031767473
1471 0.000992734031767473
1472 0.000992734031767473
1473 0.000992734031767473
1474 0.000992734031767473
1475 0.000992734031767473
1476 0.000992734031767473
1477 0.000992734031767473
1478 0.000992734031767473
1479 0.000992734031767473
1480 0.000992734031767473
1481 0.000992734031767473
1482 0.000992734031767473
1483 0.000992734031767473
1484 0.000992734031767473
1485 0.000992734031767473
1486 0.000992734031767473
1487 0.000992734031767473
1488 0.000992734031767473
1489 0.000992734031767473
1490 0.000992734031767473
1491 0.000992734031767473
1492 0.000992734031767473
1493 0.000992734031767473
1494 0.000992734031767473
1495 0.000992734031767473
1496 0.000992734031767473
1497 0.000992734031767473
1498 0.000992734031767473
1499 0.000992734031767473
1500 0.000992734031767473
1501 0.000992734031767473
1502 0.000992734031767473
1503 0.000992734031767473
1504 0.000992734031767473
1505 0.000992734031767473
1506 0.000992734031767473
1507 0.000992734031767473
1508 0.000982173031429556
1509 0.000982173031429556
1510 0.000982173031429556
1511 0.000982173031429556
1512 0.000982173031429556
1513 0.000982173031429556
1514 0.000982173031429556
1515 0.000982173031429556
1516 0.000982173031429556
1517 0.000982173031429556
1518 0.000982173031429556
1519 0.000982173031429556
1520 0.000982173031429556
1521 0.000982173031429556
1522 0.000982173031429556
1523 0.000982173031429556
1524 0.000982173031429556
1525 0.000982173031429556
1526 0.000982173031429556
1527 0.000982173031429556
1528 0.000982173031429556
1529 0.000982173031429556
1530 0.000982173031429556
1531 0.000982173031429556
1532 0.000982173031429556
1533 0.000982173031429556
1534 0.000982173031429556
1535 0.000982173031429556
1536 0.000982173031429556
1537 0.000982173031429556
1538 0.00097161203109164
1539 0.00097161203109164
1540 0.00097161203109164
1541 0.00097161203109164
1542 0.00097161203109164
1543 0.00097161203109164
1544 0.00097161203109164
1545 0.00097161203109164
1546 0.00097161203109164
1547 0.00097161203109164
1548 0.000961051030753612
1549 0.000961051030753612
1550 0.000961051030753612
1551 0.000961051030753612
1552 0.000961051030753612
1553 0.000961051030753612
1554 0.000961051030753612
1555 0.000961051030753612
1556 0.000961051030753612
1557 0.000961051030753612
1558 0.000961051030753612
1559 0.000950490030415696
1560 0.000950490030415696
1561 0.000950490030415696
1562 0.000950490030415696
1563 0.000950490030415696
1564 0.000950490030415696
1565 0.000950490030415696
1566 0.000950490030415696
1567 0.000950490030415696
1568 0.000950490030415696
1569 0.000950490030415696
1570 0.000950490030415696
1571 0.00093992903007778
1572 0.00093992903007778
1573 0.00093992903007778
1574 0.00093992903007778
1575 0.000929368029739752
1576 0.000929368029739752
1577 0.000929368029739752
1578 0.000929368029739752
1579 0.000918807029401836
1580 0.000908246029063919
1581 0.000908246029063919
1582 0.000908246029063919
1583 0.000908246029063919
1584 0.000908246029063919
1585 0.000908246029063919
1586 0.000908246029063919
1587 0.000908246029063919
1588 0.000908246029063919
1589 0.000908246029063919
1590 0.000908246029063919
1591 0.000908246029063919
1592 0.000908246029063919
1593 0.000908246029063919
1594 0.000908246029063919
1595 0.000908246029063919
1596 0.000908246029063919
1597 0.000908246029063919
1598 0.000908246029063919
1599 0.000908246029063919
1600 0.000908246029063919
1601 0.000908246029063919
1602 0.000908246029063919
1603 0.000908246029063919
1604 0.000908246029063919
1605 0.000908246029063919
1606 0.000908246029063919
1607 0.000908246029063919
1608 0.000908246029063919
1609 0.000908246029063919
1610 0.000908246029063919
1611 0.000908246029063919
1612 0.000908246029063919
1613 0.000908246029063919
1614 0.000908246029063919
1615 0.000908246029063919
1616 0.000908246029063919
1617 0.000908246029063919
1618 0.000908246029063919
1619 0.000908246029063919
1620 0.000908246029063919
1621 0.000908246029063919
1622 0.000908246029063919
1623 0.000897685028725892
1624 0.000897685028725892
1625 0.000897685028725892
1626 0.000897685028725892
1627 0.000897685028725892
1628 0.000897685028725892
1629 0.000897685028725892
1630 0.000887124028387976
1631 0.000887124028387976
1632 0.000887124028387976
1633 0.000887124028387976
1634 0.000887124028387976
1635 0.000887124028387976
1636 0.000887124028387976
1637 0.000887124028387976
1638 0.000887124028387976
1639 0.000887124028387976
1640 0.000887124028387976
1641 0.000887124028387976
1642 0.000887124028387976
1643 0.000887124028387976
1644 0.000887124028387976
1645 0.000887124028387976
1646 0.000887124028387976
1647 0.000887124028387976
1648 0.000887124028387976
1649 0.000876563028050059
1650 0.000876563028050059
1651 0.000876563028050059
1652 0.000876563028050059
1653 0.000876563028050059
1654 0.000876563028050059
1655 0.000876563028050059
1656 0.000876563028050059
1657 0.000876563028050059
1658 0.000876563028050059
1659 0.000876563028050059
1660 0.000876563028050059
1661 0.000876563028050059
1662 0.000876563028050059
1663 0.000876563028050059
1664 0.000876563028050059
1665 0.000876563028050059
1666 0.000876563028050059
1667 0.000876563028050059
1668 0.000876563028050059
1669 0.000876563028050059
1670 0.000876563028050059
1671 0.000876563028050059
1672 0.000876563028050059
1673 0.000876563028050059
1674 0.000876563028050059
1675 0.000876563028050059
1676 0.000876563028050059
1677 0.000876563028050059
1678 0.000876563028050059
1679 0.000876563028050059
1680 0.000876563028050059
1681 0.000876563028050059
1682 0.000866002027712032
1683 0.000866002027712032
1684 0.000866002027712032
1685 0.000866002027712032
1686 0.000866002027712032
1687 0.000866002027712032
1688 0.000866002027712032
1689 0.000866002027712032
1690 0.000866002027712032
1691 0.000866002027712032
1692 0.000866002027712032
1693 0.000866002027712032
1694 0.000866002027712032
1695 0.000866002027712032
1696 0.000866002027712032
1697 0.000866002027712032
1698 0.000866002027712032
1699 0.000855441027374115
1700 0.000855441027374115
1701 0.000855441027374115
1702 0.000855441027374115
1703 0.000855441027374115
1704 0.000855441027374115
1705 0.000855441027374115
1706 0.000855441027374115
1707 0.000855441027374115
1708 0.000855441027374115
1709 0.000855441027374115
1710 0.000855441027374115
1711 0.000855441027374115
1712 0.000855441027374115
1713 0.000855441027374115
1714 0.000855441027374115
1715 0.000855441027374115
1716 0.000823758026360255
1717 0.000823758026360255
1718 0.000823758026360255
1719 0.000823758026360255
1720 0.000823758026360255
1721 0.000813197026022339
1722 0.000813197026022339
1723 0.000813197026022339
1724 0.000813197026022339
1725 0.000813197026022339
1726 0.000813197026022339
1727 0.000813197026022339
1728 0.000813197026022339
1729 0.000813197026022339
1730 0.000813197026022339
1731 0.000813197026022339
1732 0.000813197026022339
1733 0.000813197026022339
1734 0.000813197026022339
1735 0.000813197026022339
1736 0.000802636025684311
1737 0.000802636025684311
1738 0.000802636025684311
1739 0.000802636025684311
1740 0.000792075025346395
1741 0.000792075025346395
1742 0.000792075025346395
1743 0.000792075025346395
1744 0.000792075025346395
1745 0.000792075025346395
1746 0.000792075025346395
1747 0.000792075025346395
1748 0.000792075025346395
1749 0.000792075025346395
1750 0.000792075025346395
1751 0.000792075025346395
1752 0.000792075025346395
1753 0.000792075025346395
1754 0.000792075025346395
1755 0.000792075025346395
1756 0.000792075025346395
1757 0.000792075025346395
1758 0.000792075025346395
1759 0.000792075025346395
1760 0.000792075025346395
1761 0.000792075025346395
1762 0.000792075025346395
1763 0.000792075025346395
1764 0.000792075025346395
1765 0.000781514025008478
1766 0.000781514025008478
1767 0.000781514025008478
1768 0.000781514025008478
1769 0.000781514025008478
1770 0.000781514025008478
1771 0.000781514025008478
1772 0.000781514025008478
1773 0.000781514025008478
1774 0.000781514025008478
1775 0.000781514025008478
1776 0.000781514025008478
1777 0.000781514025008478
1778 0.000781514025008478
1779 0.000781514025008478
1780 0.000781514025008478
1781 0.000781514025008478
1782 0.000781514025008478
1783 0.000781514025008478
1784 0.000781514025008478
1785 0.000781514025008478
1786 0.000781514025008478
1787 0.000781514025008478
1788 0.000781514025008478
1789 0.000781514025008478
1790 0.000781514025008478
1791 0.000770953024670451
1792 0.000770953024670451
1793 0.000770953024670451
1794 0.000770953024670451
1795 0.000770953024670451
1796 0.000770953024670451
1797 0.000770953024670451
1798 0.000770953024670451
1799 0.000770953024670451
1800 0.000770953024670451
1801 0.000770953024670451
1802 0.000770953024670451
1803 0.000770953024670451
1804 0.000770953024670451
1805 0.000770953024670451
1806 0.000770953024670451
1807 0.000770953024670451
1808 0.000770953024670451
1809 0.000770953024670451
1810 0.000770953024670451
1811 0.000770953024670451
1812 0.000770953024670451
1813 0.000770953024670451
1814 0.000770953024670451
1815 0.000770953024670451
1816 0.000770953024670451
1817 0.000770953024670451
1818 0.000770953024670451
1819 0.000770953024670451
1820 0.000770953024670451
1821 0.000770953024670451
1822 0.000770953024670451
1823 0.000770953024670451
1824 0.000770953024670451
1825 0.000770953024670451
1826 0.000770953024670451
1827 0.000770953024670451
1828 0.000770953024670451
1829 0.000770953024670451
1830 0.000770953024670451
1831 0.000770953024670451
1832 0.000770953024670451
1833 0.000770953024670451
1834 0.000770953024670451
1835 0.000770953024670451
1836 0.000770953024670451
1837 0.000770953024670451
1838 0.000770953024670451
1839 0.000770953024670451
1840 0.000770953024670451
1841 0.000770953024670451
1842 0.000770953024670451
1843 0.000770953024670451
1844 0.000770953024670451
1845 0.000770953024670451
1846 0.000770953024670451
1847 0.000770953024670451
1848 0.000770953024670451
1849 0.000770953024670451
1850 0.000770953024670451
1851 0.000770953024670451
1852 0.000770953024670451
1853 0.000770953024670451
1854 0.000770953024670451
1855 0.000770953024670451
1856 0.000770953024670451
1857 0.000770953024670451
1858 0.000770953024670451
1859 0.000770953024670451
1860 0.000770953024670451
1861 0.000770953024670451
1862 0.000770953024670451
1863 0.000770953024670451
1864 0.000770953024670451
1865 0.000770953024670451
1866 0.000770953024670451
1867 0.000770953024670451
1868 0.000770953024670451
1869 0.000770953024670451
1870 0.000770953024670451
1871 0.000770953024670451
1872 0.000770953024670451
1873 0.000770953024670451
1874 0.000770953024670451
1875 0.000770953024670451
1876 0.000770953024670451
1877 0.000760392024332535
1878 0.000760392024332535
1879 0.000760392024332535
1880 0.000760392024332535
1881 0.000760392024332535
1882 0.000760392024332535
1883 0.000760392024332535
1884 0.000760392024332535
1885 0.000760392024332535
1886 0.000760392024332535
1887 0.000760392024332535
1888 0.000760392024332535
1889 0.000760392024332535
1890 0.000760392024332535
1891 0.000760392024332535
1892 0.000760392024332535
1893 0.000760392024332535
1894 0.000760392024332535
1895 0.000760392024332535
1896 0.000749831023994618
1897 0.000749831023994618
1898 0.000739270023656591
1899 0.000739270023656591
1900 0.000739270023656591
1901 0.000739270023656591
1902 0.000739270023656591
1903 0.000739270023656591
1904 0.000739270023656591
1905 0.000739270023656591
1906 0.000739270023656591
1907 0.000739270023656591
1908 0.000739270023656591
1909 0.000739270023656591
1910 0.000739270023656591
1911 0.000728709023318674
1912 0.000728709023318674
1913 0.000728709023318674
1914 0.000728709023318674
1915 0.000728709023318674
1916 0.000728709023318674
1917 0.000728709023318674
1918 0.000728709023318674
1919 0.000728709023318674
1920 0.000728709023318674
1921 0.000728709023318674
1922 0.000728709023318674
1923 0.000728709023318674
1924 0.000728709023318674
1925 0.000728709023318674
1926 0.000728709023318674
1927 0.000728709023318674
1928 0.000728709023318674
1929 0.000718148022980758
1930 0.000718148022980758
1931 0.000718148022980758
1932 0.000718148022980758
1933 0.000718148022980758
1934 0.000718148022980758
1935 0.000718148022980758
1936 0.000718148022980758
1937 0.000718148022980758
1938 0.000718148022980758
1939 0.000707587022642731
1940 0.000707587022642731
1941 0.000707587022642731
1942 0.000707587022642731
1943 0.000707587022642731
1944 0.000707587022642731
1945 0.000707587022642731
1946 0.000707587022642731
1947 0.000707587022642731
1948 0.000707587022642731
1949 0.000707587022642731
1950 0.000707587022642731
1951 0.000697026022304814
1952 0.000697026022304814
1953 0.000697026022304814
1954 0.000697026022304814
1955 0.000697026022304814
1956 0.000697026022304814
1957 0.000697026022304814
1958 0.000697026022304814
1959 0.000697026022304814
1960 0.000697026022304814
1961 0.000697026022304814
1962 0.000697026022304814
1963 0.000697026022304814
1964 0.000686465021966898
1965 0.000686465021966898
1966 0.000686465021966898
1967 0.000686465021966898
1968 0.000686465021966898
1969 0.000686465021966898
1970 0.000686465021966898
1971 0.000686465021966898
1972 0.000686465021966898
1973 0.000675904021628981
1974 0.000675904021628981
1975 0.000675904021628981
1976 0.000675904021628981
1977 0.000675904021628981
1978 0.000675904021628981
1979 0.000675904021628981
1980 0.000675904021628981
1981 0.000675904021628981
1982 0.000675904021628981
1983 0.000675904021628981
1984 0.000675904021628981
1985 0.000675904021628981
1986 0.000675904021628981
1987 0.000675904021628981
1988 0.000675904021628981
1989 0.000675904021628981
1990 0.000675904021628981
1991 0.000675904021628981
1992 0.000675904021628981
1993 0.000675904021628981
1994 0.000675904021628981
1995 0.000675904021628981
1996 0.000675904021628981
1997 0.000675904021628981
1998 0.000675904021628981
1999 0.000675904021628981
2000 0.000675904021628981
2001 0.000675904021628981
2002 0.000675904021628981
2003 0.000665343021290954
2004 0.000665343021290954
2005 0.000665343021290954
2006 0.000665343021290954
2007 0.000665343021290954
2008 0.000665343021290954
2009 0.000665343021290954
2010 0.000665343021290954
2011 0.000665343021290954
2012 0.000665343021290954
2013 0.000665343021290954
2014 0.000665343021290954
2015 0.000665343021290954
2016 0.000654782020953038
2017 0.000654782020953038
2018 0.000654782020953038
2019 0.000654782020953038
2020 0.000654782020953038
2021 0.000654782020953038
2022 0.000654782020953038
2023 0.000654782020953038
2024 0.000654782020953038
2025 0.000654782020953038
2026 0.000654782020953038
2027 0.000654782020953038
2028 0.000654782020953038
2029 0.000654782020953038
2030 0.000654782020953038
2031 0.000654782020953038
2032 0.000654782020953038
2033 0.000654782020953038
2034 0.000654782020953038
2035 0.000654782020953038
2036 0.000654782020953038
2037 0.000654782020953038
2038 0.000654782020953038
2039 0.000654782020953038
2040 0.000654782020953038
2041 0.000654782020953038
2042 0.000654782020953038
2043 0.000654782020953038
2044 0.000654782020953038
2045 0.000654782020953038
2046 0.000654782020953038
2047 0.000654782020953038
2048 0.000654782020953038
2049 0.000654782020953038
2050 0.000654782020953038
2051 0.000644221020615121
2052 0.000644221020615121
2053 0.000633660020277094
2054 0.000633660020277094
2055 0.000633660020277094
2056 0.000633660020277094
2057 0.000633660020277094
2058 0.000633660020277094
2059 0.000633660020277094
2060 0.000633660020277094
2061 0.000633660020277094
2062 0.000633660020277094
2063 0.000633660020277094
2064 0.000623099019939177
2065 0.000623099019939177
2066 0.000623099019939177
2067 0.000623099019939177
2068 0.000623099019939177
2069 0.000623099019939177
2070 0.000623099019939177
2071 0.000623099019939177
2072 0.000601977019263233
2073 0.000601977019263233
2074 0.000601977019263233
2075 0.000601977019263233
2076 0.000601977019263233
2077 0.000601977019263233
2078 0.000601977019263233
2079 0.000601977019263233
2080 0.000601977019263233
2081 0.000601977019263233
2082 0.000601977019263233
2083 0.000601977019263233
2084 0.000601977019263233
2085 0.000601977019263233
2086 0.000601977019263233
2087 0.000601977019263233
2088 0.000601977019263233
2089 0.000601977019263233
2090 0.000601977019263233
2091 0.000601977019263233
2092 0.000591416018925317
2093 0.000591416018925317
2094 0.000591416018925317
2095 0.000591416018925317
2096 0.000591416018925317
2097 0.000591416018925317
2098 0.000591416018925317
2099 0.000591416018925317
2100 0.000591416018925317
2101 0.000591416018925317
2102 0.000591416018925317
2103 0.000580855018587401
2104 0.000580855018587401
2105 0.000580855018587401
2106 0.000580855018587401
2107 0.000580855018587401
2108 0.000580855018587401
2109 0.000580855018587401
2110 0.000580855018587401
2111 0.000580855018587401
2112 0.000580855018587401
2113 0.000580855018587401
2114 0.000580855018587401
2115 0.000580855018587401
2116 0.000580855018587401
2117 0.000580855018587401
2118 0.000580855018587401
2119 0.000580855018587401
2120 0.000580855018587401
2121 0.000580855018587401
2122 0.000580855018587401
2123 0.000580855018587401
2124 0.000580855018587401
2125 0.000580855018587401
2126 0.000570294018249373
2127 0.000570294018249373
2128 0.000570294018249373
2129 0.000570294018249373
2130 0.000570294018249373
2131 0.000570294018249373
2132 0.000570294018249373
2133 0.000570294018249373
2134 0.000570294018249373
2135 0.000570294018249373
2136 0.000570294018249373
2137 0.000570294018249373
2138 0.000570294018249373
2139 0.000570294018249373
2140 0.000570294018249373
2141 0.000570294018249373
2142 0.000570294018249373
2143 0.000570294018249373
2144 0.000570294018249373
2145 0.000570294018249373
2146 0.000570294018249373
2147 0.000570294018249373
2148 0.000570294018249373
2149 0.000570294018249373
2150 0.000570294018249373
2151 0.000570294018249373
2152 0.000570294018249373
2153 0.000570294018249373
2154 0.000570294018249373
2155 0.000570294018249373
2156 0.000570294018249373
2157 0.000570294018249373
2158 0.000570294018249373
2159 0.000570294018249373
2160 0.000570294018249373
2161 0.000570294018249373
2162 0.000570294018249373
2163 0.000570294018249373
2164 0.000570294018249373
2165 0.000570294018249373
2166 0.000559733017911457
2167 0.000559733017911457
2168 0.000559733017911457
2169 0.000559733017911457
2170 0.000559733017911457
2171 0.000559733017911457
2172 0.000559733017911457
2173 0.00054917201757354
2174 0.00054917201757354
2175 0.00054917201757354
2176 0.00054917201757354
2177 0.00054917201757354
2178 0.00054917201757354
2179 0.00054917201757354
2180 0.00054917201757354
2181 0.00054917201757354
2182 0.00054917201757354
2183 0.00054917201757354
2184 0.00054917201757354
2185 0.00054917201757354
2186 0.00054917201757354
2187 0.00054917201757354
2188 0.00054917201757354
2189 0.00054917201757354
2190 0.00054917201757354
2191 0.00054917201757354
2192 0.00054917201757354
2193 0.00054917201757354
2194 0.00054917201757354
2195 0.000538611017235513
2196 0.000538611017235513
2197 0.000538611017235513
2198 0.000538611017235513
2199 0.000528050016897597
2200 0.000528050016897597
2201 0.000528050016897597
2202 0.000528050016897597
2203 0.000528050016897597
2204 0.000528050016897597
2205 0.000528050016897597
2206 0.000528050016897597
2207 0.000528050016897597
2208 0.000528050016897597
2209 0.00051748901655968
2210 0.00051748901655968
2211 0.00051748901655968
2212 0.00051748901655968
2213 0.00051748901655968
2214 0.00051748901655968
2215 0.00051748901655968
2216 0.00051748901655968
2217 0.00051748901655968
2218 0.00051748901655968
2219 0.00051748901655968
2220 0.00051748901655968
2221 0.00051748901655968
2222 0.00051748901655968
2223 0.00051748901655968
2224 0.00051748901655968
2225 0.00051748901655968
2226 0.00051748901655968
2227 0.00051748901655968
2228 0.00051748901655968
2229 0.00051748901655968
2230 0.00051748901655968
2231 0.00051748901655968
2232 0.00051748901655968
2233 0.00051748901655968
2234 0.00051748901655968
2235 0.00051748901655968
2236 0.00051748901655968
2237 0.00051748901655968
2238 0.00051748901655968
2239 0.00051748901655968
2240 0.00051748901655968
2241 0.00051748901655968
2242 0.00051748901655968
2243 0.00051748901655968
2244 0.00051748901655968
2245 0.00051748901655968
2246 0.00051748901655968
2247 0.00051748901655968
2248 0.00051748901655968
2249 0.00051748901655968
2250 0.00051748901655968
2251 0.00051748901655968
2252 0.00051748901655968
2253 0.00051748901655968
2254 0.00051748901655968
2255 0.00051748901655968
2256 0.00051748901655968
2257 0.00051748901655968
2258 0.00051748901655968
2259 0.00051748901655968
2260 0.00051748901655968
2261 0.00051748901655968
2262 0.00051748901655968
2263 0.00051748901655968
2264 0.00051748901655968
2265 0.00051748901655968
2266 0.00051748901655968
2267 0.00051748901655968
2268 0.00051748901655968
2269 0.00051748901655968
2270 0.00051748901655968
2271 0.00051748901655968
2272 0.00051748901655968
2273 0.00051748901655968
2274 0.00051748901655968
2275 0.00051748901655968
2276 0.00051748901655968
2277 0.00051748901655968
2278 0.00051748901655968
2279 0.00051748901655968
2280 0.00051748901655968
2281 0.00051748901655968
2282 0.00051748901655968
2283 0.00051748901655968
2284 0.00051748901655968
2285 0.00051748901655968
2286 0.00051748901655968
2287 0.00051748901655968
2288 0.00051748901655968
2289 0.00051748901655968
2290 0.000506928016221653
2291 0.000506928016221653
2292 0.000506928016221653
2293 0.000506928016221653
2294 0.000506928016221653
2295 0.000506928016221653
2296 0.000506928016221653
2297 0.000506928016221653
2298 0.000506928016221653
2299 0.000506928016221653
2300 0.000506928016221653
2301 0.000506928016221653
2302 0.000506928016221653
2303 0.000506928016221653
2304 0.000506928016221653
2305 0.000506928016221653
2306 0.000506928016221653
2307 0.000506928016221653
2308 0.000506928016221653
2309 0.000506928016221653
2310 0.000506928016221653
2311 0.000496367015883736
2312 0.000496367015883736
2313 0.000496367015883736
2314 0.000496367015883736
2315 0.000496367015883736
2316 0.000496367015883736
2317 0.000496367015883736
2318 0.000496367015883736
2319 0.000496367015883736
2320 0.000496367015883736
2321 0.000496367015883736
2322 0.000496367015883736
2323 0.000496367015883736
2324 0.000496367015883736
2325 0.000496367015883736
2326 0.000496367015883736
2327 0.000496367015883736
2328 0.000496367015883736
2329 0.000496367015883736
2330 0.000496367015883736
2331 0.000496367015883736
2332 0.000496367015883736
2333 0.000496367015883736
2334 0.000496367015883736
2335 0.000496367015883736
2336 0.000496367015883736
2337 0.000496367015883736
2338 0.000496367015883736
2339 0.000496367015883736
2340 0.000496367015883736
2341 0.000496367015883736
2342 0.000496367015883736
2343 0.000496367015883736
2344 0.000496367015883736
2345 0.000496367015883736
2346 0.000496367015883736
2347 0.000496367015883736
2348 0.000496367015883736
2349 0.000496367015883736
2350 0.000496367015883736
2351 0.000496367015883736
2352 0.000496367015883736
2353 0.00048580601554582
2354 0.00048580601554582
2355 0.00048580601554582
2356 0.00048580601554582
2357 0.00048580601554582
2358 0.00048580601554582
2359 0.00048580601554582
2360 0.00048580601554582
2361 0.00048580601554582
2362 0.00048580601554582
2363 0.00048580601554582
2364 0.00048580601554582
2365 0.00048580601554582
2366 0.00048580601554582
2367 0.00048580601554582
2368 0.00048580601554582
2369 0.00048580601554582
2370 0.00048580601554582
2371 0.00048580601554582
2372 0.000475245015207792
2373 0.000475245015207792
2374 0.000475245015207792
2375 0.000475245015207792
2376 0.000475245015207792
2377 0.000475245015207792
2378 0.000475245015207792
2379 0.000475245015207792
2380 0.000475245015207792
2381 0.000475245015207792
2382 0.000475245015207792
2383 0.000475245015207792
2384 0.000475245015207792
2385 0.000475245015207792
2386 0.000475245015207792
2387 0.000475245015207792
2388 0.000475245015207792
2389 0.000475245015207792
2390 0.000475245015207792
2391 0.000475245015207792
2392 0.000475245015207792
2393 0.000475245015207792
2394 0.000475245015207792
2395 0.000475245015207792
2396 0.000475245015207792
2397 0.000475245015207792
2398 0.000475245015207792
2399 0.000475245015207792
2400 0.000475245015207792
2401 0.000475245015207792
2402 0.000475245015207792
2403 0.000475245015207792
2404 0.000475245015207792
2405 0.000475245015207792
2406 0.000475245015207792
2407 0.000475245015207792
2408 0.000475245015207792
2409 0.000475245015207792
2410 0.000475245015207792
2411 0.000475245015207792
2412 0.000475245015207792
2413 0.000475245015207792
2414 0.000475245015207792
2415 0.000475245015207792
2416 0.000475245015207792
2417 0.000475245015207792
2418 0.000475245015207792
2419 0.000464684014869876
2420 0.000464684014869876
2421 0.000464684014869876
2422 0.000464684014869876
2423 0.000464684014869876
2424 0.000464684014869876
2425 0.000464684014869876
2426 0.000464684014869876
2427 0.000464684014869876
2428 0.000464684014869876
2429 0.000464684014869876
2430 0.000464684014869876
2431 0.000464684014869876
2432 0.000464684014869876
2433 0.000464684014869876
2434 0.000464684014869876
2435 0.000464684014869876
2436 0.000464684014869876
2437 0.000464684014869876
2438 0.000464684014869876
2439 0.000464684014869876
2440 0.000464684014869876
2441 0.000464684014869876
2442 0.000464684014869876
2443 0.000464684014869876
2444 0.000464684014869876
2445 0.000464684014869876
2446 0.000464684014869876
2447 0.000464684014869876
2448 0.000464684014869876
2449 0.000464684014869876
2450 0.000464684014869876
2451 0.000464684014869876
2452 0.000464684014869876
2453 0.000464684014869876
2454 0.000464684014869876
2455 0.000464684014869876
2456 0.000464684014869876
2457 0.000464684014869876
2458 0.000464684014869876
2459 0.000464684014869876
2460 0.000464684014869876
2461 0.000464684014869876
2462 0.000464684014869876
2463 0.000464684014869876
2464 0.00045412301453196
2465 0.00045412301453196
2466 0.00045412301453196
2467 0.00045412301453196
2468 0.00045412301453196
2469 0.000443562014193932
2470 0.000443562014193932
2471 0.000443562014193932
2472 0.000443562014193932
2473 0.000443562014193932
2474 0.000443562014193932
2475 0.000443562014193932
2476 0.000443562014193932
2477 0.000443562014193932
2478 0.000443562014193932
2479 0.000443562014193932
2480 0.000443562014193932
2481 0.000443562014193932
2482 0.000443562014193932
2483 0.000443562014193932
2484 0.000443562014193932
2485 0.000443562014193932
2486 0.000443562014193932
2487 0.000443562014193932
2488 0.000443562014193932
2489 0.000443562014193932
2490 0.000443562014193932
2491 0.000443562014193932
2492 0.000443562014193932
2493 0.000443562014193932
2494 0.000443562014193932
2495 0.000443562014193932
2496 0.000443562014193932
2497 0.000443562014193932
2498 0.000443562014193932
2499 0.000443562014193932
2500 0.000443562014193932
2501 0.000443562014193932
2502 0.000443562014193932
2503 0.000443562014193932
2504 0.000443562014193932
2505 0.000443562014193932
2506 0.000443562014193932
2507 0.000443562014193932
2508 0.000443562014193932
2509 0.000443562014193932
2510 0.000443562014193932
2511 0.000443562014193932
2512 0.000443562014193932
2513 0.000443562014193932
2514 0.000443562014193932
2515 0.000443562014193932
2516 0.000443562014193932
2517 0.000443562014193932
2518 0.000443562014193932
2519 0.000443562014193932
2520 0.000443562014193932
2521 0.000443562014193932
2522 0.000443562014193932
2523 0.000443562014193932
2524 0.000443562014193932
2525 0.000443562014193932
2526 0.000443562014193932
2527 0.000443562014193932
2528 0.000443562014193932
2529 0.000443562014193932
2530 0.000443562014193932
2531 0.000443562014193932
2532 0.000443562014193932
2533 0.000443562014193932
2534 0.000443562014193932
2535 0.000443562014193932
2536 0.000443562014193932
2537 0.000443562014193932
2538 0.000443562014193932
2539 0.000443562014193932
2540 0.000443562014193932
2541 0.000443562014193932
2542 0.000443562014193932
2543 0.000433001013856016
2544 0.000433001013856016
2545 0.000433001013856016
2546 0.000433001013856016
2547 0.000433001013856016
2548 0.000433001013856016
2549 0.000433001013856016
2550 0.000422440013518099
2551 0.000422440013518099
2552 0.000422440013518099
2553 0.000422440013518099
2554 0.000422440013518099
2555 0.000422440013518099
2556 0.000422440013518099
2557 0.000422440013518099
2558 0.000422440013518099
2559 0.000422440013518099
2560 0.000422440013518099
2561 0.000422440013518099
2562 0.000422440013518099
2563 0.000422440013518099
2564 0.000422440013518099
2565 0.000422440013518099
2566 0.000422440013518099
2567 0.000422440013518099
2568 0.000422440013518099
2569 0.000422440013518099
2570 0.000422440013518099
2571 0.000422440013518099
2572 0.000422440013518099
2573 0.000422440013518099
2574 0.000422440013518099
2575 0.000422440013518099
2576 0.000422440013518099
2577 0.000422440013518099
2578 0.000422440013518099
2579 0.000422440013518099
2580 0.000422440013518099
2581 0.000422440013518099
2582 0.000422440013518099
2583 0.000422440013518099
2584 0.000422440013518099
2585 0.000422440013518099
2586 0.000422440013518099
2587 0.000422440013518099
2588 0.000422440013518099
2589 0.000422440013518099
2590 0.000422440013518099
2591 0.000422440013518099
2592 0.000422440013518099
2593 0.000422440013518099
2594 0.000422440013518099
2595 0.000422440013518099
2596 0.000422440013518099
2597 0.000422440013518099
2598 0.000422440013518099
2599 0.000422440013518099
2600 0.000422440013518099
2601 0.000411879013180183
2602 0.000411879013180183
2603 0.000411879013180183
2604 0.000411879013180183
2605 0.000411879013180183
2606 0.000411879013180183
2607 0.000411879013180183
2608 0.000411879013180183
2609 0.000411879013180183
2610 0.000411879013180183
2611 0.000411879013180183
2612 0.000411879013180183
2613 0.000411879013180183
2614 0.000411879013180183
2615 0.000411879013180183
2616 0.000411879013180183
2617 0.000411879013180183
2618 0.000411879013180183
2619 0.000411879013180183
2620 0.000411879013180183
2621 0.000411879013180183
2622 0.000411879013180183
2623 0.000401318012842156
2624 0.000401318012842156
2625 0.000401318012842156
2626 0.000401318012842156
2627 0.000401318012842156
2628 0.000401318012842156
2629 0.000401318012842156
2630 0.000401318012842156
2631 0.000401318012842156
2632 0.000401318012842156
2633 0.000390757012504239
2634 0.000390757012504239
2635 0.000390757012504239
2636 0.000390757012504239
2637 0.000390757012504239
2638 0.000390757012504239
2639 0.000390757012504239
2640 0.000390757012504239
2641 0.000390757012504239
2642 0.000390757012504239
2643 0.000390757012504239
2644 0.000390757012504239
2645 0.000390757012504239
2646 0.000390757012504239
2647 0.000390757012504239
2648 0.000390757012504239
2649 0.000390757012504239
2650 0.000390757012504239
2651 0.000390757012504239
2652 0.000390757012504239
2653 0.000390757012504239
2654 0.000390757012504239
2655 0.000390757012504239
2656 0.000390757012504239
2657 0.000390757012504239
2658 0.000390757012504239
2659 0.000390757012504239
2660 0.000390757012504239
2661 0.000390757012504239
2662 0.000390757012504239
2663 0.000390757012504239
2664 0.000390757012504239
2665 0.000390757012504239
2666 0.000390757012504239
2667 0.000390757012504239
2668 0.000390757012504239
2669 0.000390757012504239
2670 0.000390757012504239
2671 0.000380196012166323
2672 0.000380196012166323
2673 0.000380196012166323
2674 0.000380196012166323
2675 0.000380196012166323
2676 0.000380196012166323
2677 0.000380196012166323
2678 0.000380196012166323
2679 0.000380196012166323
2680 0.000380196012166323
2681 0.000380196012166323
2682 0.000380196012166323
2683 0.000380196012166323
2684 0.000380196012166323
2685 0.000380196012166323
2686 0.000380196012166323
2687 0.000380196012166323
2688 0.000380196012166323
2689 0.000380196012166323
2690 0.000380196012166323
2691 0.000380196012166323
2692 0.000380196012166323
2693 0.000380196012166323
2694 0.000380196012166323
2695 0.000380196012166323
2696 0.000380196012166323
2697 0.000380196012166323
2698 0.000380196012166323
2699 0.000380196012166323
2700 0.000380196012166323
2701 0.000380196012166323
2702 0.000380196012166323
2703 0.000380196012166323
2704 0.000380196012166323
2705 0.000380196012166323
2706 0.000380196012166323
2707 0.000380196012166323
2708 0.000380196012166323
2709 0.000380196012166323
2710 0.000380196012166323
2711 0.000380196012166323
2712 0.000380196012166323
2713 0.000380196012166323
2714 0.000380196012166323
2715 0.000380196012166323
2716 0.000380196012166323
2717 0.000380196012166323
2718 0.000380196012166323
2719 0.000380196012166323
2720 0.000380196012166323
2721 0.000380196012166323
2722 0.000380196012166323
2723 0.000380196012166323
2724 0.000380196012166323
2725 0.000380196012166323
2726 0.000380196012166323
2727 0.000380196012166323
2728 0.000380196012166323
2729 0.000380196012166323
2730 0.000380196012166323
2731 0.000380196012166323
2732 0.000380196012166323
2733 0.000380196012166323
2734 0.000380196012166323
2735 0.000380196012166323
2736 0.000380196012166323
2737 0.000380196012166323
2738 0.000380196012166323
2739 0.000380196012166323
2740 0.000380196012166323
2741 0.000380196012166323
2742 0.000380196012166323
2743 0.000380196012166323
2744 0.000380196012166323
2745 0.000380196012166323
2746 0.000380196012166323
2747 0.000380196012166323
2748 0.000380196012166323
2749 0.000380196012166323
2750 0.000380196012166323
2751 0.000380196012166323
2752 0.000380196012166323
2753 0.000380196012166323
2754 0.000380196012166323
2755 0.000380196012166323
2756 0.000380196012166323
2757 0.000380196012166323
2758 0.000380196012166323
2759 0.000380196012166323
2760 0.000380196012166323
2761 0.000380196012166323
2762 0.000380196012166323
2763 0.000380196012166323
2764 0.000380196012166323
2765 0.000380196012166323
2766 0.000380196012166323
2767 0.000380196012166323
2768 0.000380196012166323
2769 0.000380196012166323
2770 0.000380196012166323
2771 0.000380196012166323
2772 0.000380196012166323
2773 0.000369635011828295
2774 0.000369635011828295
2775 0.000369635011828295
2776 0.000369635011828295
2777 0.000369635011828295
2778 0.000369635011828295
2779 0.000369635011828295
2780 0.000369635011828295
2781 0.000369635011828295
2782 0.000369635011828295
2783 0.000369635011828295
2784 0.000369635011828295
2785 0.000369635011828295
2786 0.000369635011828295
2787 0.000369635011828295
2788 0.000369635011828295
2789 0.000369635011828295
2790 0.000369635011828295
2791 0.000369635011828295
2792 0.000369635011828295
2793 0.000369635011828295
2794 0.000369635011828295
2795 0.000369635011828295
2796 0.000369635011828295
2797 0.000359074011490379
2798 0.000359074011490379
2799 0.000359074011490379
2800 0.000359074011490379
2801 0.000359074011490379
2802 0.000359074011490379
2803 0.000359074011490379
2804 0.000359074011490379
2805 0.000359074011490379
2806 0.000359074011490379
2807 0.000359074011490379
2808 0.000359074011490379
2809 0.000359074011490379
2810 0.000359074011490379
2811 0.000359074011490379
2812 0.000359074011490379
2813 0.000359074011490379
2814 0.000359074011490379
2815 0.000359074011490379
2816 0.000359074011490379
2817 0.000359074011490379
2818 0.000359074011490379
2819 0.000359074011490379
2820 0.000359074011490379
2821 0.000359074011490379
2822 0.000359074011490379
2823 0.000359074011490379
2824 0.000359074011490379
2825 0.000359074011490379
2826 0.000359074011490379
2827 0.000348513011152463
2828 0.000348513011152463
2829 0.000348513011152463
2830 0.000348513011152463
2831 0.000348513011152463
2832 0.000348513011152463
2833 0.000348513011152463
2834 0.000348513011152463
2835 0.000348513011152463
2836 0.000348513011152463
2837 0.000348513011152463
2838 0.000348513011152463
2839 0.000348513011152463
2840 0.000348513011152463
2841 0.000348513011152463
2842 0.000348513011152463
2843 0.000348513011152463
2844 0.000348513011152463
2845 0.000348513011152463
2846 0.000348513011152463
2847 0.000348513011152463
2848 0.000348513011152463
2849 0.000348513011152463
2850 0.000348513011152463
2851 0.000348513011152463
2852 0.000348513011152463
2853 0.000348513011152463
2854 0.000348513011152463
2855 0.000348513011152463
2856 0.000348513011152463
2857 0.000348513011152463
2858 0.000348513011152463
2859 0.000348513011152463
2860 0.000348513011152463
2861 0.000348513011152463
2862 0.000348513011152463
2863 0.000348513011152463
2864 0.000348513011152463
2865 0.000348513011152463
2866 0.000348513011152463
2867 0.000348513011152463
2868 0.000348513011152463
2869 0.000348513011152463
2870 0.000348513011152463
2871 0.000348513011152463
2872 0.000348513011152463
2873 0.000348513011152463
2874 0.000348513011152463
2875 0.000348513011152463
2876 0.000348513011152463
2877 0.000348513011152463
2878 0.000348513011152463
2879 0.000348513011152463
2880 0.000348513011152463
2881 0.000348513011152463
2882 0.000348513011152463
2883 0.000348513011152463
2884 0.000348513011152463
2885 0.000348513011152463
2886 0.000348513011152463
2887 0.000348513011152463
2888 0.000348513011152463
2889 0.000348513011152463
2890 0.000348513011152463
2891 0.000348513011152463
2892 0.000348513011152463
2893 0.000348513011152463
2894 0.000337952010814435
2895 0.000337952010814435
2896 0.000337952010814435
2897 0.000337952010814435
2898 0.000337952010814435
2899 0.000337952010814435
2900 0.000337952010814435
2901 0.000337952010814435
2902 0.000337952010814435
2903 0.000337952010814435
2904 0.000337952010814435
2905 0.000337952010814435
2906 0.000337952010814435
2907 0.000337952010814435
2908 0.000337952010814435
2909 0.000337952010814435
2910 0.000337952010814435
2911 0.000337952010814435
2912 0.000337952010814435
2913 0.000337952010814435
2914 0.000337952010814435
2915 0.000337952010814435
2916 0.000337952010814435
2917 0.000337952010814435
2918 0.000337952010814435
2919 0.000337952010814435
2920 0.000337952010814435
2921 0.000337952010814435
2922 0.000337952010814435
2923 0.000337952010814435
2924 0.000337952010814435
2925 0.000337952010814435
2926 0.000337952010814435
2927 0.000337952010814435
2928 0.000337952010814435
2929 0.000337952010814435
2930 0.000337952010814435
2931 0.000337952010814435
2932 0.000337952010814435
2933 0.000337952010814435
2934 0.000337952010814435
2935 0.000337952010814435
2936 0.000337952010814435
2937 0.000337952010814435
2938 0.000337952010814435
2939 0.000337952010814435
2940 0.000337952010814435
2941 0.000337952010814435
2942 0.000337952010814435
2943 0.000337952010814435
2944 0.000337952010814435
2945 0.000337952010814435
2946 0.000337952010814435
2947 0.000337952010814435
2948 0.000327391010476519
2949 0.000327391010476519
2950 0.000327391010476519
2951 0.000327391010476519
2952 0.000327391010476519
2953 0.000327391010476519
2954 0.000327391010476519
2955 0.000327391010476519
2956 0.000327391010476519
2957 0.000327391010476519
2958 0.000327391010476519
2959 0.000327391010476519
2960 0.000327391010476519
2961 0.000327391010476519
2962 0.000327391010476519
2963 0.000327391010476519
2964 0.000327391010476519
2965 0.000327391010476519
2966 0.000327391010476519
2967 0.000327391010476519
2968 0.000327391010476519
2969 0.000316830010138602
2970 0.000316830010138602
2971 0.000316830010138602
2972 0.000316830010138602
2973 0.000316830010138602
2974 0.000316830010138602
2975 0.000316830010138602
2976 0.000316830010138602
2977 0.000316830010138602
2978 0.000316830010138602
2979 0.000316830010138602
2980 0.000316830010138602
2981 0.000316830010138602
2982 0.000316830010138602
2983 0.000316830010138602
2984 0.000316830010138602
2985 0.000316830010138602
2986 0.000316830010138602
2987 0.000306269009800575
2988 0.000306269009800575
2989 0.000306269009800575
2990 0.000306269009800575
2991 0.000306269009800575
2992 0.000306269009800575
2993 0.000306269009800575
2994 0.000306269009800575
2995 0.000306269009800575
2996 0.000306269009800575
2997 0.000306269009800575
2998 0.000306269009800575
2999 0.000306269009800575
3000 0.000306269009800575
3001 0.000306269009800575
3002 0.000306269009800575
3003 0.000306269009800575
3004 0.000306269009800575
3005 0.000306269009800575
3006 0.000306269009800575
3007 0.000306269009800575
3008 0.000306269009800575
3009 0.000306269009800575
3010 0.000306269009800575
3011 0.000306269009800575
3012 0.000306269009800575
3013 0.000306269009800575
3014 0.000306269009800575
3015 0.000306269009800575
3016 0.000306269009800575
3017 0.000306269009800575
3018 0.000306269009800575
3019 0.000306269009800575
3020 0.000306269009800575
3021 0.000306269009800575
3022 0.000306269009800575
3023 0.000306269009800575
3024 0.000306269009800575
3025 0.000306269009800575
3026 0.000306269009800575
3027 0.000306269009800575
3028 0.000306269009800575
3029 0.000306269009800575
3030 0.000306269009800575
3031 0.000306269009800575
3032 0.000306269009800575
3033 0.000306269009800575
3034 0.000306269009800575
3035 0.000306269009800575
3036 0.000306269009800575
3037 0.000306269009800575
3038 0.000306269009800575
3039 0.000306269009800575
3040 0.000306269009800575
3041 0.000306269009800575
3042 0.000306269009800575
3043 0.000306269009800575
3044 0.000306269009800575
3045 0.000306269009800575
3046 0.000306269009800575
3047 0.000306269009800575
3048 0.000306269009800575
3049 0.000306269009800575
3050 0.000306269009800575
3051 0.000306269009800575
3052 0.000306269009800575
3053 0.000306269009800575
3054 0.000306269009800575
3055 0.000306269009800575
3056 0.000306269009800575
3057 0.000306269009800575
3058 0.000306269009800575
3059 0.000306269009800575
3060 0.000306269009800575
3061 0.000306269009800575
3062 0.000306269009800575
3063 0.000306269009800575
3064 0.000306269009800575
3065 0.000306269009800575
3066 0.000306269009800575
3067 0.000306269009800575
3068 0.000306269009800575
3069 0.000306269009800575
3070 0.000306269009800575
3071 0.000306269009800575
3072 0.000306269009800575
3073 0.000306269009800575
3074 0.000306269009800575
3075 0.000306269009800575
3076 0.000306269009800575
3077 0.000306269009800575
3078 0.000306269009800575
3079 0.000306269009800575
3080 0.000306269009800575
3081 0.000306269009800575
3082 0.000306269009800575
3083 0.000306269009800575
3084 0.000306269009800575
3085 0.000306269009800575
3086 0.000306269009800575
3087 0.000306269009800575
3088 0.000306269009800575
3089 0.000306269009800575
3090 0.000306269009800575
3091 0.000306269009800575
3092 0.000306269009800575
3093 0.000306269009800575
3094 0.000306269009800575
3095 0.000306269009800575
3096 0.000306269009800575
3097 0.000306269009800575
3098 0.000306269009800575
3099 0.000306269009800575
3100 0.000306269009800575
3101 0.000306269009800575
3102 0.000306269009800575
3103 0.000306269009800575
3104 0.000306269009800575
3105 0.000306269009800575
3106 0.000306269009800575
3107 0.000306269009800575
3108 0.000306269009800575
3109 0.000306269009800575
3110 0.000306269009800575
3111 0.000306269009800575
3112 0.000306269009800575
3113 0.000306269009800575
3114 0.000306269009800575
3115 0.000306269009800575
3116 0.000306269009800575
3117 0.000306269009800575
3118 0.000306269009800575
3119 0.000306269009800575
3120 0.000306269009800575
3121 0.000295708009462659
3122 0.000295708009462659
3123 0.000295708009462659
3124 0.000295708009462659
3125 0.000295708009462659
3126 0.000295708009462659
3127 0.000295708009462659
3128 0.000295708009462659
3129 0.000295708009462659
3130 0.000295708009462659
3131 0.000295708009462659
3132 0.000295708009462659
3133 0.000295708009462659
3134 0.000295708009462659
3135 0.000295708009462659
3136 0.000295708009462659
3137 0.000295708009462659
3138 0.000295708009462659
3139 0.000295708009462659
3140 0.000295708009462659
3141 0.000295708009462659
3142 0.000295708009462659
3143 0.000295708009462659
3144 0.000295708009462659
3145 0.000285147009124742
3146 0.000285147009124742
3147 0.000285147009124742
3148 0.000285147009124742
3149 0.000285147009124742
3150 0.000285147009124742
3151 0.000274586008786715
3152 0.000274586008786715
3153 0.000274586008786715
3154 0.000274586008786715
3155 0.000274586008786715
3156 0.000274586008786715
3157 0.000274586008786715
3158 0.000274586008786715
3159 0.000274586008786715
3160 0.000274586008786715
3161 0.000274586008786715
3162 0.000274586008786715
3163 0.000274586008786715
3164 0.000274586008786715
3165 0.000274586008786715
3166 0.000274586008786715
3167 0.000274586008786715
3168 0.000274586008786715
3169 0.000274586008786715
3170 0.000274586008786715
3171 0.000274586008786715
3172 0.000274586008786715
3173 0.000274586008786715
3174 0.000274586008786715
3175 0.000274586008786715
3176 0.000274586008786715
3177 0.000274586008786715
3178 0.000274586008786715
3179 0.000274586008786715
3180 0.000274586008786715
3181 0.000274586008786715
3182 0.000274586008786715
3183 0.000274586008786715
3184 0.000274586008786715
3185 0.000274586008786715
3186 0.000274586008786715
3187 0.000274586008786715
3188 0.000274586008786715
3189 0.000274586008786715
3190 0.000274586008786715
3191 0.000274586008786715
3192 0.000274586008786715
3193 0.000274586008786715
3194 0.000274586008786715
3195 0.000274586008786715
3196 0.000274586008786715
3197 0.000274586008786715
3198 0.000274586008786715
3199 0.000274586008786715
3200 0.000274586008786715
3201 0.000274586008786715
3202 0.000274586008786715
3203 0.000274586008786715
3204 0.000274586008786715
3205 0.000274586008786715
3206 0.000264025008448798
3207 0.000264025008448798
3208 0.000264025008448798
3209 0.000264025008448798
3210 0.000264025008448798
3211 0.000264025008448798
3212 0.000264025008448798
3213 0.000264025008448798
3214 0.000264025008448798
3215 0.000264025008448798
3216 0.000264025008448798
3217 0.000264025008448798
3218 0.000264025008448798
3219 0.000264025008448798
3220 0.000264025008448798
3221 0.000264025008448798
3222 0.000264025008448798
3223 0.000253464008110882
3224 0.000253464008110882
3225 0.000253464008110882
3226 0.000253464008110882
3227 0.000253464008110882
3228 0.000253464008110882
3229 0.000253464008110882
3230 0.000253464008110882
3231 0.000253464008110882
3232 0.000253464008110882
3233 0.000253464008110882
3234 0.000253464008110882
3235 0.000253464008110882
3236 0.000253464008110882
3237 0.000253464008110882
3238 0.000253464008110882
3239 0.000253464008110882
3240 0.000253464008110882
3241 0.000253464008110882
3242 0.000253464008110882
3243 0.000253464008110882
3244 0.000253464008110882
3245 0.000253464008110882
3246 0.000253464008110882
3247 0.000253464008110882
3248 0.000253464008110882
3249 0.000253464008110882
3250 0.000253464008110882
3251 0.000253464008110882
3252 0.000253464008110882
3253 0.000253464008110882
3254 0.000253464008110882
3255 0.000253464008110882
3256 0.000253464008110882
3257 0.000242903007772854
3258 0.000242903007772854
3259 0.000242903007772854
3260 0.000242903007772854
3261 0.000242903007772854
3262 0.000242903007772854
3263 0.000242903007772854
3264 0.000242903007772854
3265 0.000242903007772854
3266 0.000242903007772854
3267 0.000242903007772854
3268 0.000242903007772854
3269 0.000242903007772854
3270 0.000242903007772854
3271 0.000242903007772854
3272 0.000242903007772854
3273 0.000242903007772854
3274 0.000242903007772854
3275 0.000242903007772854
3276 0.000242903007772854
3277 0.000242903007772854
3278 0.000242903007772854
3279 0.000242903007772854
3280 0.000242903007772854
3281 0.000242903007772854
3282 0.000242903007772854
3283 0.000242903007772854
3284 0.000242903007772854
3285 0.000242903007772854
3286 0.000242903007772854
3287 0.000242903007772854
3288 0.000242903007772854
3289 0.000242903007772854
3290 0.000242903007772854
3291 0.000242903007772854
3292 0.000242903007772854
3293 0.000242903007772854
3294 0.000242903007772854
3295 0.000242903007772854
3296 0.000242903007772854
3297 0.000242903007772854
3298 0.000242903007772854
3299 0.000242903007772854
3300 0.000242903007772854
3301 0.000242903007772854
3302 0.000242903007772854
3303 0.000242903007772854
3304 0.000242903007772854
3305 0.000242903007772854
3306 0.000242903007772854
3307 0.000242903007772854
3308 0.000242903007772854
3309 0.000242903007772854
3310 0.000242903007772854
3311 0.000242903007772854
3312 0.000242903007772854
3313 0.000242903007772854
3314 0.000242903007772854
3315 0.000242903007772854
3316 0.000242903007772854
3317 0.000242903007772854
3318 0.000242903007772854
3319 0.000242903007772854
3320 0.000242903007772854
3321 0.000242903007772854
3322 0.000242903007772854
3323 0.000242903007772854
3324 0.000242903007772854
3325 0.000242903007772854
3326 0.000242903007772854
3327 0.000242903007772854
3328 0.000242903007772854
3329 0.000242903007772854
3330 0.000232342007434938
3331 0.000232342007434938
3332 0.000232342007434938
3333 0.000221781007097022
3334 0.000221781007097022
3335 0.000221781007097022
3336 0.000221781007097022
3337 0.000221781007097022
3338 0.000221781007097022
3339 0.000221781007097022
3340 0.000221781007097022
3341 0.000221781007097022
3342 0.000221781007097022
3343 0.000221781007097022
3344 0.000221781007097022
3345 0.000221781007097022
3346 0.000221781007097022
3347 0.000221781007097022
3348 0.000221781007097022
3349 0.000221781007097022
3350 0.000221781007097022
3351 0.000221781007097022
3352 0.000221781007097022
3353 0.000221781007097022
3354 0.000221781007097022
3355 0.000221781007097022
3356 0.000221781007097022
3357 0.000221781007097022
3358 0.000221781007097022
3359 0.000221781007097022
3360 0.000221781007097022
3361 0.000221781007097022
3362 0.000221781007097022
3363 0.000221781007097022
3364 0.000221781007097022
3365 0.000221781007097022
3366 0.000221781007097022
3367 0.000221781007097022
3368 0.000221781007097022
3369 0.000221781007097022
3370 0.000221781007097022
3371 0.000221781007097022
3372 0.000221781007097022
3373 0.000221781007097022
3374 0.000221781007097022
3375 0.000221781007097022
3376 0.000221781007097022
3377 0.000221781007097022
3378 0.000221781007097022
3379 0.000221781007097022
3380 0.000221781007097022
3381 0.000221781007097022
3382 0.000221781007097022
3383 0.000221781007097022
3384 0.000221781007097022
3385 0.000221781007097022
3386 0.000221781007097022
3387 0.000221781007097022
3388 0.000221781007097022
3389 0.000221781007097022
3390 0.000221781007097022
3391 0.000221781007097022
3392 0.000221781007097022
3393 0.000221781007097022
3394 0.000221781007097022
3395 0.000221781007097022
3396 0.000221781007097022
3397 0.000221781007097022
3398 0.000221781007097022
3399 0.000221781007097022
3400 0.000221781007097022
3401 0.000221781007097022
3402 0.000221781007097022
3403 0.000221781007097022
3404 0.000221781007097022
3405 0.000221781007097022
3406 0.000221781007097022
3407 0.000221781007097022
3408 0.000221781007097022
3409 0.000221781007097022
3410 0.000221781007097022
3411 0.000221781007097022
3412 0.000221781007097022
3413 0.000221781007097022
3414 0.000221781007097022
3415 0.000221781007097022
3416 0.000221781007097022
3417 0.000221781007097022
3418 0.000221781007097022
3419 0.000221781007097022
3420 0.000221781007097022
3421 0.000221781007097022
3422 0.000221781007097022
3423 0.000221781007097022
3424 0.000221781007097022
3425 0.000221781007097022
3426 0.000221781007097022
3427 0.000221781007097022
3428 0.000221781007097022
3429 0.000221781007097022
3430 0.000221781007097022
3431 0.000221781007097022
3432 0.000221781007097022
3433 0.000221781007097022
3434 0.000221781007097022
3435 0.000221781007097022
3436 0.000221781007097022
3437 0.000221781007097022
3438 0.000221781007097022
3439 0.000221781007097022
3440 0.000221781007097022
3441 0.000221781007097022
3442 0.000221781007097022
3443 0.000221781007097022
3444 0.000221781007097022
3445 0.000221781007097022
3446 0.000221781007097022
3447 0.000221781007097022
3448 0.000221781007097022
3449 0.000221781007097022
3450 0.000221781007097022
3451 0.000221781007097022
3452 0.000221781007097022
3453 0.000221781007097022
3454 0.000221781007097022
3455 0.000221781007097022
3456 0.000221781007097022
3457 0.000221781007097022
3458 0.000221781007097022
3459 0.000221781007097022
3460 0.000221781007097022
3461 0.000221781007097022
3462 0.000221781007097022
3463 0.000221781007097022
3464 0.000221781007097022
3465 0.000221781007097022
3466 0.000221781007097022
3467 0.000221781007097022
3468 0.000221781007097022
3469 0.000221781007097022
3470 0.000221781007097022
3471 0.000221781007097022
3472 0.000221781007097022
3473 0.000221781007097022
3474 0.000211220006758994
3475 0.000211220006758994
3476 0.000211220006758994
3477 0.000211220006758994
3478 0.000211220006758994
3479 0.000211220006758994
3480 0.000211220006758994
3481 0.000211220006758994
3482 0.000211220006758994
3483 0.000211220006758994
3484 0.000211220006758994
3485 0.000211220006758994
3486 0.000211220006758994
3487 0.000211220006758994
3488 0.000211220006758994
3489 0.000211220006758994
3490 0.000211220006758994
3491 0.000211220006758994
3492 0.000211220006758994
3493 0.000211220006758994
3494 0.000211220006758994
3495 0.000211220006758994
3496 0.000211220006758994
3497 0.000211220006758994
3498 0.000211220006758994
3499 0.000211220006758994
3500 0.000211220006758994
3501 0.000211220006758994
3502 0.000211220006758994
3503 0.000211220006758994
3504 0.000211220006758994
3505 0.000211220006758994
3506 0.000211220006758994
3507 0.000211220006758994
3508 0.000211220006758994
3509 0.000211220006758994
3510 0.000211220006758994
3511 0.000211220006758994
3512 0.000211220006758994
3513 0.000211220006758994
3514 0.000211220006758994
3515 0.000211220006758994
3516 0.000211220006758994
3517 0.000211220006758994
3518 0.000200659006421078
3519 0.000200659006421078
3520 0.000200659006421078
3521 0.000200659006421078
3522 0.000200659006421078
3523 0.000200659006421078
3524 0.000200659006421078
3525 0.000200659006421078
3526 0.000200659006421078
3527 0.000200659006421078
3528 0.000200659006421078
3529 0.000200659006421078
3530 0.000200659006421078
3531 0.000200659006421078
3532 0.000200659006421078
3533 0.000200659006421078
3534 0.000200659006421078
3535 0.000200659006421078
3536 0.000200659006421078
3537 0.000200659006421078
3538 0.000200659006421078
3539 0.000200659006421078
3540 0.000200659006421078
3541 0.000200659006421078
3542 0.000200659006421078
3543 0.000200659006421078
3544 0.000200659006421078
3545 0.000200659006421078
3546 0.000200659006421078
3547 0.000200659006421078
3548 0.000200659006421078
3549 0.000200659006421078
3550 0.000200659006421078
3551 0.000200659006421078
3552 0.000200659006421078
3553 0.000200659006421078
3554 0.000200659006421078
3555 0.000200659006421078
3556 0.000200659006421078
3557 0.000200659006421078
3558 0.000200659006421078
3559 0.000200659006421078
3560 0.000200659006421078
3561 0.000200659006421078
3562 0.000200659006421078
3563 0.000200659006421078
3564 0.000200659006421078
3565 0.000200659006421078
3566 0.000200659006421078
3567 0.000200659006421078
3568 0.000200659006421078
3569 0.000200659006421078
3570 0.000200659006421078
3571 0.000200659006421078
3572 0.000200659006421078
3573 0.000200659006421078
3574 0.000200659006421078
3575 0.000200659006421078
3576 0.000200659006421078
3577 0.000200659006421078
3578 0.000200659006421078
3579 0.000200659006421078
3580 0.000200659006421078
3581 0.000200659006421078
3582 0.000200659006421078
3583 0.000200659006421078
3584 0.000200659006421078
3585 0.000200659006421078
3586 0.000200659006421078
3587 0.000200659006421078
3588 0.000200659006421078
3589 0.000200659006421078
3590 0.000200659006421078
3591 0.000200659006421078
3592 0.000200659006421078
3593 0.000200659006421078
3594 0.000200659006421078
3595 0.000200659006421078
3596 0.000200659006421078
3597 0.000200659006421078
3598 0.000200659006421078
3599 0.000200659006421078
3600 0.000200659006421078
3601 0.000200659006421078
3602 0.000200659006421078
3603 0.000200659006421078
3604 0.000200659006421078
3605 0.000200659006421078
3606 0.000200659006421078
3607 0.000200659006421078
3608 0.000200659006421078
3609 0.000200659006421078
3610 0.000200659006421078
3611 0.000200659006421078
3612 0.000200659006421078
3613 0.000200659006421078
3614 0.000200659006421078
3615 0.000200659006421078
3616 0.000200659006421078
3617 0.000200659006421078
3618 0.000200659006421078
3619 0.000200659006421078
3620 0.000200659006421078
3621 0.000200659006421078
3622 0.000200659006421078
3623 0.000200659006421078
3624 0.000200659006421078
3625 0.000200659006421078
3626 0.000200659006421078
3627 0.000200659006421078
3628 0.000200659006421078
3629 0.000190098006083161
3630 0.000190098006083161
3631 0.000190098006083161
3632 0.000190098006083161
3633 0.000190098006083161
3634 0.000190098006083161
3635 0.000190098006083161
3636 0.000190098006083161
3637 0.000190098006083161
3638 0.000190098006083161
3639 0.000190098006083161
3640 0.000190098006083161
3641 0.000190098006083161
3642 0.000190098006083161
3643 0.000190098006083161
3644 0.000190098006083161
3645 0.000190098006083161
3646 0.000190098006083161
3647 0.000190098006083161
3648 0.000190098006083161
3649 0.000190098006083161
3650 0.000190098006083161
3651 0.000190098006083161
3652 0.000190098006083161
3653 0.000190098006083161
3654 0.000190098006083161
3655 0.000190098006083161
3656 0.000190098006083161
3657 0.000190098006083161
3658 0.000190098006083161
3659 0.000190098006083161
3660 0.000190098006083161
3661 0.000190098006083161
3662 0.000190098006083161
3663 0.000190098006083161
3664 0.000190098006083161
3665 0.000190098006083161
3666 0.000190098006083161
3667 0.000190098006083161
3668 0.000190098006083161
3669 0.000190098006083161
3670 0.000190098006083161
3671 0.000190098006083161
3672 0.000190098006083161
3673 0.000190098006083161
3674 0.000190098006083161
3675 0.000190098006083161
3676 0.000190098006083161
3677 0.000190098006083161
3678 0.000190098006083161
3679 0.000190098006083161
3680 0.000190098006083161
3681 0.000190098006083161
3682 0.000190098006083161
3683 0.000190098006083161
3684 0.000190098006083161
3685 0.000190098006083161
3686 0.000190098006083161
3687 0.000190098006083161
3688 0.000190098006083161
3689 0.000190098006083161
3690 0.000190098006083161
3691 0.000190098006083161
3692 0.000190098006083161
3693 0.000190098006083161
3694 0.000190098006083161
3695 0.000190098006083161
3696 0.000190098006083161
3697 0.000190098006083161
3698 0.000190098006083161
3699 0.000190098006083161
3700 0.000190098006083161
3701 0.000190098006083161
3702 0.000190098006083161
3703 0.000190098006083161
3704 0.000190098006083161
3705 0.000190098006083161
3706 0.000190098006083161
3707 0.000190098006083161
3708 0.000179537005745134
3709 0.000179537005745134
3710 0.000179537005745134
3711 0.000179537005745134
3712 0.000179537005745134
3713 0.000179537005745134
3714 0.000179537005745134
3715 0.000179537005745134
3716 0.000179537005745134
3717 0.000179537005745134
3718 0.000179537005745134
3719 0.000179537005745134
3720 0.000179537005745134
3721 0.000179537005745134
3722 0.000179537005745134
3723 0.000179537005745134
3724 0.000179537005745134
3725 0.000179537005745134
3726 0.000179537005745134
3727 0.000179537005745134
3728 0.000179537005745134
3729 0.000179537005745134
3730 0.000179537005745134
3731 0.000179537005745134
3732 0.000179537005745134
3733 0.000179537005745134
3734 0.000179537005745134
3735 0.000179537005745134
3736 0.000179537005745134
3737 0.000179537005745134
3738 0.000179537005745134
3739 0.000179537005745134
3740 0.000179537005745134
3741 0.000179537005745134
3742 0.000179537005745134
3743 0.000179537005745134
3744 0.000179537005745134
3745 0.000179537005745134
3746 0.000179537005745134
3747 0.000179537005745134
3748 0.000179537005745134
3749 0.000179537005745134
3750 0.000179537005745134
3751 0.000179537005745134
3752 0.000179537005745134
3753 0.000179537005745134
3754 0.000179537005745134
3755 0.000179537005745134
3756 0.000179537005745134
3757 0.000179537005745134
3758 0.000179537005745134
3759 0.000179537005745134
3760 0.000179537005745134
3761 0.000179537005745134
3762 0.000179537005745134
3763 0.000179537005745134
3764 0.000179537005745134
3765 0.000179537005745134
3766 0.000179537005745134
3767 0.000179537005745134
3768 0.000179537005745134
3769 0.000179537005745134
3770 0.000179537005745134
3771 0.000179537005745134
3772 0.000179537005745134
3773 0.000179537005745134
3774 0.000179537005745134
3775 0.000179537005745134
3776 0.000179537005745134
3777 0.000179537005745134
3778 0.000179537005745134
3779 0.000179537005745134
3780 0.000179537005745134
3781 0.000179537005745134
3782 0.000179537005745134
3783 0.000179537005745134
3784 0.000179537005745134
3785 0.000179537005745134
3786 0.000179537005745134
3787 0.000179537005745134
3788 0.000179537005745134
3789 0.000179537005745134
3790 0.000179537005745134
3791 0.000179537005745134
3792 0.000179537005745134
3793 0.000179537005745134
3794 0.000179537005745134
3795 0.000179537005745134
3796 0.000179537005745134
3797 0.000179537005745134
3798 0.000179537005745134
3799 0.000179537005745134
3800 0.000179537005745134
3801 0.000179537005745134
3802 0.000179537005745134
3803 0.000179537005745134
3804 0.000179537005745134
3805 0.000179537005745134
3806 0.000179537005745134
3807 0.000179537005745134
3808 0.000168976005407218
3809 0.000168976005407218
3810 0.000168976005407218
3811 0.000168976005407218
3812 0.000168976005407218
3813 0.000168976005407218
3814 0.000168976005407218
3815 0.000168976005407218
3816 0.000168976005407218
3817 0.000168976005407218
3818 0.000168976005407218
3819 0.000168976005407218
3820 0.000168976005407218
3821 0.000168976005407218
3822 0.000168976005407218
3823 0.000168976005407218
3824 0.000168976005407218
3825 0.000168976005407218
3826 0.000168976005407218
3827 0.000168976005407218
3828 0.000168976005407218
3829 0.000168976005407218
3830 0.000168976005407218
3831 0.000168976005407218
3832 0.000168976005407218
3833 0.000168976005407218
3834 0.000168976005407218
3835 0.000168976005407218
3836 0.000168976005407218
3837 0.000168976005407218
3838 0.000168976005407218
3839 0.000168976005407218
3840 0.000168976005407218
3841 0.000168976005407218
3842 0.000168976005407218
3843 0.000168976005407218
3844 0.000168976005407218
3845 0.000168976005407218
3846 0.000168976005407218
3847 0.000168976005407218
3848 0.000168976005407218
3849 0.000168976005407218
3850 0.000168976005407218
3851 0.000168976005407218
3852 0.000168976005407218
3853 0.000168976005407218
3854 0.000168976005407218
3855 0.000168976005407218
3856 0.000168976005407218
3857 0.000168976005407218
3858 0.000168976005407218
3859 0.000168976005407218
3860 0.000168976005407218
3861 0.000168976005407218
3862 0.000168976005407218
3863 0.000168976005407218
3864 0.000168976005407218
3865 0.000168976005407218
3866 0.000168976005407218
3867 0.000168976005407218
3868 0.000168976005407218
3869 0.000168976005407218
3870 0.000168976005407218
3871 0.000168976005407218
3872 0.000168976005407218
3873 0.000168976005407218
3874 0.000168976005407218
3875 0.000168976005407218
3876 0.000168976005407218
3877 0.000168976005407218
3878 0.000168976005407218
3879 0.000168976005407218
3880 0.000168976005407218
3881 0.000168976005407218
3882 0.000168976005407218
3883 0.000168976005407218
3884 0.000168976005407218
3885 0.000168976005407218
3886 0.000168976005407218
3887 0.000168976005407218
3888 0.000168976005407218
3889 0.000168976005407218
3890 0.000168976005407218
3891 0.000168976005407218
3892 0.000168976005407218
3893 0.000168976005407218
3894 0.000168976005407218
3895 0.000168976005407218
3896 0.000168976005407218
3897 0.000168976005407218
3898 0.000168976005407218
3899 0.000168976005407218
3900 0.000168976005407218
3901 0.000168976005407218
3902 0.000168976005407218
3903 0.000168976005407218
3904 0.000168976005407218
3905 0.000168976005407218
3906 0.000168976005407218
3907 0.000168976005407218
3908 0.000168976005407218
3909 0.000168976005407218
3910 0.000168976005407218
3911 0.000168976005407218
3912 0.000168976005407218
3913 0.000168976005407218
3914 0.000168976005407218
3915 0.000168976005407218
3916 0.000168976005407218
3917 0.000168976005407218
3918 0.000168976005407218
3919 0.000168976005407218
3920 0.000168976005407218
3921 0.000168976005407218
3922 0.000168976005407218
3923 0.000168976005407218
3924 0.000168976005407218
3925 0.000168976005407218
3926 0.000168976005407218
3927 0.000168976005407218
3928 0.000168976005407218
3929 0.000168976005407218
3930 0.000168976005407218
3931 0.000168976005407218
3932 0.000168976005407218
3933 0.000168976005407218
3934 0.000158415005069301
3935 0.000158415005069301
3936 0.000158415005069301
3937 0.000158415005069301
3938 0.000158415005069301
3939 0.000158415005069301
3940 0.000158415005069301
3941 0.000158415005069301
3942 0.000158415005069301
3943 0.000158415005069301
3944 0.000158415005069301
3945 0.000158415005069301
3946 0.000158415005069301
3947 0.000158415005069301
3948 0.000158415005069301
3949 0.000158415005069301
3950 0.000158415005069301
3951 0.000158415005069301
3952 0.000158415005069301
3953 0.000158415005069301
3954 0.000158415005069301
3955 0.000158415005069301
3956 0.000158415005069301
3957 0.000158415005069301
3958 0.000158415005069301
3959 0.000158415005069301
3960 0.000158415005069301
3961 0.000158415005069301
3962 0.000158415005069301
3963 0.000158415005069301
3964 0.000158415005069301
3965 0.000158415005069301
3966 0.000158415005069301
3967 0.000158415005069301
3968 0.000158415005069301
3969 0.000158415005069301
3970 0.000158415005069301
3971 0.000158415005069301
3972 0.000158415005069301
3973 0.000158415005069301
3974 0.000158415005069301
3975 0.000158415005069301
3976 0.000158415005069301
3977 0.000158415005069301
3978 0.000158415005069301
3979 0.000158415005069301
3980 0.000158415005069301
3981 0.000158415005069301
3982 0.000158415005069301
3983 0.000158415005069301
3984 0.000158415005069301
3985 0.000158415005069301
3986 0.000158415005069301
3987 0.000158415005069301
3988 0.000158415005069301
3989 0.000158415005069301
3990 0.000158415005069301
3991 0.000147854004731274
3992 0.000147854004731274
3993 0.000147854004731274
3994 0.000147854004731274
3995 0.000147854004731274
3996 0.000147854004731274
3997 0.000147854004731274
3998 0.000147854004731274
3999 0.000147854004731274
4000 0.000147854004731274
4001 0.000147854004731274
4002 0.000147854004731274
4003 0.000147854004731274
4004 0.000147854004731274
4005 0.000147854004731274
4006 0.000147854004731274
4007 0.000147854004731274
4008 0.000147854004731274
4009 0.000147854004731274
4010 0.000147854004731274
4011 0.000147854004731274
4012 0.000147854004731274
4013 0.000147854004731274
4014 0.000147854004731274
4015 0.000147854004731274
4016 0.000147854004731274
4017 0.000147854004731274
4018 0.000147854004731274
4019 0.000147854004731274
4020 0.000147854004731274
4021 0.000147854004731274
4022 0.000147854004731274
4023 0.000147854004731274
4024 0.000147854004731274
4025 0.000147854004731274
4026 0.000147854004731274
4027 0.000147854004731274
4028 0.000147854004731274
4029 0.000147854004731274
4030 0.000147854004731274
4031 0.000147854004731274
4032 0.000147854004731274
4033 0.000147854004731274
4034 0.000147854004731274
4035 0.000147854004731274
4036 0.000147854004731274
4037 0.000147854004731274
4038 0.000147854004731274
4039 0.000147854004731274
4040 0.000147854004731274
4041 0.000147854004731274
4042 0.000147854004731274
4043 0.000147854004731274
4044 0.000147854004731274
4045 0.000147854004731274
4046 0.000147854004731274
4047 0.000147854004731274
4048 0.000147854004731274
4049 0.000147854004731274
4050 0.000147854004731274
4051 0.000147854004731274
4052 0.000147854004731274
4053 0.000147854004731274
4054 0.000147854004731274
4055 0.000147854004731274
4056 0.000147854004731274
4057 0.000147854004731274
4058 0.000147854004731274
4059 0.000147854004731274
4060 0.000147854004731274
4061 0.000147854004731274
4062 0.000147854004731274
4063 0.000137293004393357
4064 0.000137293004393357
4065 0.000137293004393357
4066 0.000137293004393357
4067 0.000137293004393357
4068 0.000137293004393357
4069 0.000137293004393357
4070 0.000137293004393357
4071 0.000137293004393357
4072 0.000137293004393357
4073 0.000137293004393357
4074 0.000137293004393357
4075 0.000137293004393357
4076 0.000137293004393357
4077 0.000137293004393357
4078 0.000137293004393357
4079 0.000137293004393357
4080 0.000137293004393357
4081 0.000137293004393357
4082 0.000137293004393357
4083 0.000137293004393357
4084 0.000137293004393357
4085 0.000137293004393357
4086 0.000137293004393357
4087 0.000137293004393357
4088 0.000137293004393357
4089 0.000137293004393357
4090 0.000137293004393357
4091 0.000137293004393357
4092 0.000137293004393357
4093 0.000137293004393357
4094 0.000137293004393357
4095 0.000137293004393357
4096 0.000137293004393357
4097 0.000137293004393357
4098 0.000137293004393357
4099 0.000137293004393357
4100 0.000137293004393357
4101 0.000137293004393357
4102 0.000137293004393357
4103 0.000137293004393357
4104 0.000137293004393357
4105 0.000137293004393357
4106 0.000137293004393357
4107 0.000137293004393357
4108 0.000137293004393357
4109 0.000137293004393357
4110 0.000137293004393357
4111 0.000137293004393357
4112 0.000137293004393357
4113 0.000137293004393357
4114 0.000137293004393357
4115 0.000137293004393357
4116 0.000137293004393357
4117 0.000137293004393357
4118 0.000137293004393357
4119 0.000137293004393357
4120 0.000137293004393357
4121 0.000137293004393357
4122 0.000137293004393357
4123 0.000137293004393357
4124 0.000137293004393357
4125 0.000137293004393357
4126 0.000137293004393357
4127 0.000137293004393357
4128 0.000137293004393357
4129 0.000137293004393357
4130 0.000137293004393357
4131 0.000137293004393357
4132 0.000137293004393357
4133 0.000137293004393357
4134 0.000137293004393357
4135 0.000137293004393357
4136 0.000137293004393357
4137 0.000137293004393357
4138 0.000137293004393357
4139 0.000137293004393357
4140 0.000137293004393357
4141 0.000137293004393357
4142 0.000137293004393357
4143 0.000137293004393357
4144 0.000137293004393357
4145 0.000137293004393357
4146 0.000137293004393357
4147 0.000137293004393357
4148 0.000137293004393357
4149 0.000137293004393357
4150 0.000137293004393357
4151 0.000137293004393357
4152 0.000137293004393357
4153 0.000137293004393357
4154 0.000137293004393357
4155 0.000137293004393357
4156 0.000137293004393357
4157 0.000137293004393357
4158 0.000137293004393357
4159 0.000137293004393357
4160 0.000137293004393357
4161 0.000137293004393357
4162 0.000137293004393357
4163 0.000137293004393357
4164 0.000137293004393357
4165 0.000137293004393357
4166 0.000137293004393357
4167 0.000137293004393357
4168 0.000137293004393357
4169 0.000137293004393357
4170 0.000137293004393357
4171 0.000137293004393357
4172 0.000137293004393357
4173 0.000137293004393357
4174 0.000137293004393357
4175 0.000137293004393357
4176 0.000137293004393357
4177 0.000137293004393357
4178 0.000137293004393357
4179 0.000137293004393357
4180 0.000137293004393357
4181 0.000137293004393357
4182 0.000137293004393357
4183 0.000137293004393357
4184 0.000137293004393357
4185 0.000126732004055441
4186 0.000126732004055441
4187 0.000126732004055441
4188 0.000126732004055441
4189 0.000126732004055441
4190 0.000126732004055441
4191 0.000126732004055441
4192 0.000126732004055441
4193 0.000126732004055441
4194 0.000126732004055441
4195 0.000126732004055441
4196 0.000126732004055441
4197 0.000126732004055441
4198 0.000126732004055441
4199 0.000126732004055441
4200 0.000126732004055441
4201 0.000116171003717525
4202 0.000116171003717525
4203 0.000116171003717525
4204 0.000116171003717525
4205 0.000116171003717525
4206 0.000116171003717525
4207 0.000116171003717525
4208 0.000116171003717525
4209 0.000116171003717525
4210 0.000116171003717525
4211 0.000116171003717525
4212 0.000116171003717525
4213 0.000116171003717525
4214 0.000116171003717525
4215 0.000116171003717525
4216 0.000116171003717525
4217 0.000116171003717525
4218 0.000116171003717525
4219 0.000116171003717525
4220 0.000116171003717525
4221 0.000116171003717525
4222 0.000116171003717525
4223 0.000116171003717525
4224 0.000116171003717525
4225 0.000116171003717525
4226 0.000116171003717525
4227 0.000116171003717525
4228 0.000116171003717525
4229 0.000116171003717525
4230 0.000116171003717525
4231 0.000116171003717525
4232 0.000116171003717525
4233 0.000116171003717525
4234 0.000116171003717525
4235 0.000116171003717525
4236 0.000116171003717525
4237 0.000116171003717525
4238 0.000116171003717525
4239 0.000116171003717525
4240 0.000116171003717525
4241 0.000116171003717525
4242 0.000116171003717525
4243 0.000116171003717525
4244 0.000116171003717525
4245 0.000116171003717525
4246 0.000116171003717525
4247 0.000116171003717525
4248 0.000116171003717525
4249 0.000116171003717525
4250 0.000116171003717525
4251 0.000105610003379497
4252 0.000105610003379497
4253 0.000105610003379497
4254 0.000105610003379497
4255 0.000105610003379497
4256 0.000105610003379497
4257 0.000105610003379497
4258 0.000105610003379497
4259 0.000105610003379497
4260 0.000105610003379497
4261 0.000105610003379497
4262 0.000105610003379497
4263 0.000105610003379497
4264 0.000105610003379497
4265 0.000105610003379497
4266 0.000105610003379497
4267 0.000105610003379497
4268 0.000105610003379497
4269 0.000105610003379497
4270 0.000105610003379497
4271 0.000105610003379497
4272 0.000105610003379497
4273 0.000105610003379497
4274 0.000105610003379497
4275 0.000105610003379497
4276 0.000105610003379497
4277 0.000105610003379497
4278 0.000105610003379497
4279 0.000105610003379497
4280 0.000105610003379497
4281 0.000105610003379497
4282 0.000105610003379497
4283 0.000105610003379497
4284 0.000105610003379497
4285 0.000105610003379497
4286 0.000105610003379497
4287 0.000105610003379497
4288 0.000105610003379497
4289 0.000105610003379497
4290 0.000105610003379497
4291 0.000105610003379497
4292 0.000105610003379497
4293 0.000105610003379497
4294 0.000105610003379497
4295 0.000105610003379497
4296 0.000105610003379497
4297 0.000105610003379497
4298 0.000105610003379497
4299 0.000105610003379497
4300 0.000105610003379497
4301 0.000105610003379497
4302 0.000105610003379497
4303 0.000105610003379497
4304 0.000105610003379497
4305 0.000105610003379497
4306 0.000105610003379497
4307 0.000105610003379497
4308 0.000105610003379497
4309 0.000105610003379497
4310 0.000105610003379497
4311 0.000105610003379497
4312 0.000105610003379497
4313 0.000105610003379497
4314 0.000105610003379497
4315 0.000105610003379497
4316 0.000105610003379497
4317 0.000105610003379497
4318 0.000105610003379497
4319 0.000105610003379497
4320 0.000105610003379497
4321 9.50490030415807e-05
4322 9.50490030415807e-05
4323 9.50490030415807e-05
4324 9.50490030415807e-05
4325 9.50490030415807e-05
4326 9.50490030415807e-05
4327 9.50490030415807e-05
4328 9.50490030415807e-05
4329 9.50490030415807e-05
4330 9.50490030415807e-05
4331 9.50490030415807e-05
4332 9.50490030415807e-05
4333 9.50490030415807e-05
4334 9.50490030415807e-05
4335 9.50490030415807e-05
4336 9.50490030415807e-05
4337 9.50490030415807e-05
4338 9.50490030415807e-05
4339 9.50490030415807e-05
4340 9.50490030415807e-05
4341 9.50490030415807e-05
4342 9.50490030415807e-05
4343 9.50490030415807e-05
4344 9.50490030415807e-05
4345 9.50490030415807e-05
4346 9.50490030415807e-05
4347 9.50490030415807e-05
4348 8.44880027036643e-05
4349 8.44880027036643e-05
4350 8.44880027036643e-05
4351 8.44880027036643e-05
4352 8.44880027036643e-05
4353 8.44880027036643e-05
4354 8.44880027036643e-05
4355 8.44880027036643e-05
4356 8.44880027036643e-05
4357 8.44880027036643e-05
4358 8.44880027036643e-05
4359 8.44880027036643e-05
4360 8.44880027036643e-05
4361 8.44880027036643e-05
4362 8.44880027036643e-05
4363 8.44880027036643e-05
4364 8.44880027036643e-05
4365 8.44880027036643e-05
4366 8.44880027036643e-05
4367 8.44880027036643e-05
4368 8.44880027036643e-05
4369 8.44880027036643e-05
4370 8.44880027036643e-05
4371 8.44880027036643e-05
4372 8.44880027036643e-05
4373 8.44880027036643e-05
4374 8.44880027036643e-05
4375 8.44880027036643e-05
4376 8.44880027036643e-05
4377 8.44880027036643e-05
4378 8.44880027036643e-05
4379 8.44880027036643e-05
4380 8.44880027036643e-05
4381 8.44880027036643e-05
4382 8.44880027036643e-05
4383 8.44880027036643e-05
4384 8.44880027036643e-05
4385 8.44880027036643e-05
4386 8.44880027036643e-05
4387 8.44880027036643e-05
4388 8.44880027036643e-05
4389 8.44880027036643e-05
4390 8.44880027036643e-05
4391 8.44880027036643e-05
4392 8.44880027036643e-05
4393 8.44880027036643e-05
4394 8.44880027036643e-05
4395 8.44880027036643e-05
4396 8.44880027036643e-05
4397 8.44880027036643e-05
4398 8.44880027036643e-05
4399 8.44880027036643e-05
4400 8.44880027036643e-05
4401 8.44880027036643e-05
4402 8.44880027036643e-05
4403 8.44880027036643e-05
4404 8.44880027036643e-05
4405 8.44880027036643e-05
4406 8.44880027036643e-05
4407 8.44880027036643e-05
4408 8.44880027036643e-05
4409 8.44880027036643e-05
4410 8.44880027036643e-05
4411 8.44880027036643e-05
4412 8.44880027036643e-05
4413 8.44880027036643e-05
4414 8.44880027036643e-05
4415 8.44880027036643e-05
4416 8.44880027036643e-05
4417 8.44880027036643e-05
4418 8.44880027036643e-05
4419 8.44880027036643e-05
4420 8.44880027036643e-05
4421 8.44880027036643e-05
4422 8.44880027036643e-05
4423 8.44880027036643e-05
4424 8.44880027036643e-05
4425 8.44880027036643e-05
4426 8.44880027036643e-05
4427 8.44880027036643e-05
4428 8.44880027036643e-05
4429 8.44880027036643e-05
4430 8.44880027036643e-05
4431 8.44880027036643e-05
4432 8.44880027036643e-05
4433 8.44880027036643e-05
4434 8.44880027036643e-05
4435 8.44880027036643e-05
4436 8.44880027036643e-05
4437 8.44880027036643e-05
4438 8.44880027036643e-05
4439 8.44880027036643e-05
4440 8.44880027036643e-05
4441 8.44880027036643e-05
4442 8.44880027036643e-05
4443 8.44880027036643e-05
4444 8.44880027036643e-05
4445 8.44880027036643e-05
4446 8.44880027036643e-05
4447 8.44880027036643e-05
4448 8.44880027036643e-05
4449 8.44880027036643e-05
4450 8.44880027036643e-05
4451 8.44880027036643e-05
4452 8.44880027036643e-05
4453 8.44880027036643e-05
4454 8.44880027036643e-05
4455 8.44880027036643e-05
4456 8.44880027036643e-05
4457 8.44880027036643e-05
4458 8.44880027036643e-05
4459 8.44880027036643e-05
4460 8.44880027036643e-05
4461 8.44880027036643e-05
4462 8.44880027036643e-05
4463 8.44880027036643e-05
4464 8.44880027036643e-05
4465 8.44880027036643e-05
4466 8.44880027036643e-05
4467 8.44880027036643e-05
4468 8.44880027036643e-05
4469 8.44880027036643e-05
4470 8.44880027036643e-05
4471 8.44880027036643e-05
4472 8.44880027036643e-05
4473 8.44880027036643e-05
4474 8.44880027036643e-05
4475 8.44880027036643e-05
4476 8.44880027036643e-05
4477 8.44880027036643e-05
4478 8.44880027036643e-05
4479 8.44880027036643e-05
4480 8.44880027036643e-05
4481 8.44880027036643e-05
4482 8.44880027036643e-05
4483 8.44880027036643e-05
4484 8.44880027036643e-05
4485 8.44880027036643e-05
4486 8.44880027036643e-05
4487 8.44880027036643e-05
4488 8.44880027036643e-05
4489 8.44880027036643e-05
4490 8.44880027036643e-05
4491 8.44880027036643e-05
4492 8.44880027036643e-05
4493 8.44880027036643e-05
4494 8.44880027036643e-05
4495 8.44880027036643e-05
4496 8.44880027036643e-05
4497 8.44880027036643e-05
4498 8.44880027036643e-05
4499 8.44880027036643e-05
4500 8.44880027036643e-05
4501 8.44880027036643e-05
4502 8.44880027036643e-05
4503 8.44880027036643e-05
4504 8.44880027036643e-05
4505 8.44880027036643e-05
4506 8.44880027036643e-05
4507 8.44880027036643e-05
4508 8.44880027036643e-05
4509 8.44880027036643e-05
4510 8.44880027036643e-05
4511 8.44880027036643e-05
4512 8.44880027036643e-05
4513 8.44880027036643e-05
4514 8.44880027036643e-05
4515 8.44880027036643e-05
4516 8.44880027036643e-05
4517 8.44880027036643e-05
4518 8.44880027036643e-05
4519 8.44880027036643e-05
4520 8.44880027036643e-05
4521 8.44880027036643e-05
4522 8.44880027036643e-05
4523 8.44880027036643e-05
4524 8.44880027036643e-05
4525 8.44880027036643e-05
4526 8.44880027036643e-05
4527 8.44880027036643e-05
4528 8.44880027036643e-05
4529 8.44880027036643e-05
4530 8.44880027036643e-05
4531 8.44880027036643e-05
4532 8.44880027036643e-05
4533 8.44880027036643e-05
4534 8.44880027036643e-05
4535 8.44880027036643e-05
4536 8.44880027036643e-05
4537 8.44880027036643e-05
4538 8.44880027036643e-05
4539 8.44880027036643e-05
4540 8.44880027036643e-05
4541 8.44880027036643e-05
4542 8.44880027036643e-05
4543 8.44880027036643e-05
4544 8.44880027036643e-05
4545 8.44880027036643e-05
4546 8.44880027036643e-05
4547 8.44880027036643e-05
4548 8.44880027036643e-05
4549 8.44880027036643e-05
4550 8.44880027036643e-05
4551 8.44880027036643e-05
4552 8.44880027036643e-05
4553 8.44880027036643e-05
4554 8.44880027036643e-05
4555 8.44880027036643e-05
4556 8.44880027036643e-05
4557 8.44880027036643e-05
4558 8.44880027036643e-05
4559 8.44880027036643e-05
4560 8.44880027036643e-05
4561 8.44880027036643e-05
4562 8.44880027036643e-05
4563 8.44880027036643e-05
4564 8.44880027036643e-05
4565 8.44880027036643e-05
4566 8.44880027036643e-05
4567 8.44880027036643e-05
4568 8.44880027036643e-05
4569 8.44880027036643e-05
4570 8.44880027036643e-05
4571 8.44880027036643e-05
4572 8.44880027036643e-05
4573 8.44880027036643e-05
4574 8.44880027036643e-05
4575 8.44880027036643e-05
4576 8.44880027036643e-05
4577 8.44880027036643e-05
4578 8.44880027036643e-05
4579 8.44880027036643e-05
4580 8.44880027036643e-05
4581 8.44880027036643e-05
4582 8.44880027036643e-05
4583 8.44880027036643e-05
4584 8.44880027036643e-05
4585 8.44880027036643e-05
4586 8.44880027036643e-05
4587 8.44880027036643e-05
4588 8.44880027036643e-05
4589 8.44880027036643e-05
4590 8.44880027036643e-05
4591 8.44880027036643e-05
4592 8.44880027036643e-05
4593 8.44880027036643e-05
4594 8.44880027036643e-05
4595 8.44880027036643e-05
4596 8.44880027036643e-05
4597 8.44880027036643e-05
4598 8.44880027036643e-05
4599 8.44880027036643e-05
4600 8.44880027036643e-05
4601 8.44880027036643e-05
4602 8.44880027036643e-05
4603 8.44880027036643e-05
4604 8.44880027036643e-05
4605 8.44880027036643e-05
4606 8.44880027036643e-05
4607 8.44880027036643e-05
4608 8.44880027036643e-05
4609 8.44880027036643e-05
4610 8.44880027036643e-05
4611 8.44880027036643e-05
4612 8.44880027036643e-05
4613 8.44880027036643e-05
4614 8.44880027036643e-05
4615 8.44880027036643e-05
4616 8.44880027036643e-05
4617 8.44880027036643e-05
4618 8.44880027036643e-05
4619 8.44880027036643e-05
4620 8.44880027036643e-05
4621 8.44880027036643e-05
4622 8.44880027036643e-05
4623 8.44880027036643e-05
4624 8.44880027036643e-05
4625 8.44880027036643e-05
4626 8.44880027036643e-05
4627 8.44880027036643e-05
4628 8.44880027036643e-05
4629 8.44880027036643e-05
4630 8.44880027036643e-05
4631 8.44880027036643e-05
4632 8.44880027036643e-05
4633 8.44880027036643e-05
4634 8.44880027036643e-05
4635 7.39270023656369e-05
4636 7.39270023656369e-05
4637 7.39270023656369e-05
4638 7.39270023656369e-05
4639 7.39270023656369e-05
4640 7.39270023656369e-05
4641 7.39270023656369e-05
4642 7.39270023656369e-05
4643 7.39270023656369e-05
4644 7.39270023656369e-05
4645 7.39270023656369e-05
4646 7.39270023656369e-05
4647 7.39270023656369e-05
4648 7.39270023656369e-05
4649 7.39270023656369e-05
4650 7.39270023656369e-05
4651 7.39270023656369e-05
4652 6.33660020277205e-05
4653 6.33660020277205e-05
4654 6.33660020277205e-05
4655 6.33660020277205e-05
4656 6.33660020277205e-05
4657 6.33660020277205e-05
4658 6.33660020277205e-05
4659 6.33660020277205e-05
4660 6.33660020277205e-05
4661 6.33660020277205e-05
4662 6.33660020277205e-05
4663 6.33660020277205e-05
4664 6.33660020277205e-05
4665 6.33660020277205e-05
4666 6.33660020277205e-05
4667 6.33660020277205e-05
4668 6.33660020277205e-05
4669 6.33660020277205e-05
4670 6.33660020277205e-05
4671 6.33660020277205e-05
4672 6.33660020277205e-05
4673 6.33660020277205e-05
4674 6.33660020277205e-05
4675 6.33660020277205e-05
4676 6.33660020277205e-05
4677 6.33660020277205e-05
4678 6.33660020277205e-05
4679 6.33660020277205e-05
4680 6.33660020277205e-05
4681 6.33660020277205e-05
4682 6.33660020277205e-05
4683 6.33660020277205e-05
4684 6.33660020277205e-05
4685 6.33660020277205e-05
4686 6.33660020277205e-05
4687 6.33660020277205e-05
4688 6.33660020277205e-05
4689 6.33660020277205e-05
4690 6.33660020277205e-05
4691 6.33660020277205e-05
4692 6.33660020277205e-05
4693 6.33660020277205e-05
4694 6.33660020277205e-05
4695 6.33660020277205e-05
4696 6.33660020277205e-05
4697 6.33660020277205e-05
4698 6.33660020277205e-05
4699 6.33660020277205e-05
4700 6.33660020277205e-05
4701 6.33660020277205e-05
4702 6.33660020277205e-05
4703 6.33660020277205e-05
4704 6.33660020277205e-05
4705 6.33660020277205e-05
4706 6.33660020277205e-05
4707 6.33660020277205e-05
4708 6.33660020277205e-05
4709 6.33660020277205e-05
4710 6.33660020277205e-05
4711 6.33660020277205e-05
4712 6.33660020277205e-05
4713 6.33660020277205e-05
4714 6.33660020277205e-05
4715 6.33660020277205e-05
4716 6.33660020277205e-05
4717 6.33660020277205e-05
4718 6.33660020277205e-05
4719 6.33660020277205e-05
4720 6.33660020277205e-05
4721 6.33660020277205e-05
4722 6.33660020277205e-05
4723 6.33660020277205e-05
4724 6.33660020277205e-05
4725 6.33660020277205e-05
4726 6.33660020277205e-05
4727 6.33660020277205e-05
4728 6.33660020277205e-05
4729 6.33660020277205e-05
4730 6.33660020277205e-05
4731 6.33660020277205e-05
4732 6.33660020277205e-05
4733 6.33660020277205e-05
4734 6.33660020277205e-05
4735 6.33660020277205e-05
4736 6.33660020277205e-05
4737 6.33660020277205e-05
4738 6.33660020277205e-05
4739 6.33660020277205e-05
4740 6.33660020277205e-05
4741 6.33660020277205e-05
4742 6.33660020277205e-05
4743 6.33660020277205e-05
4744 6.33660020277205e-05
4745 6.33660020277205e-05
4746 6.33660020277205e-05
4747 6.33660020277205e-05
4748 6.33660020277205e-05
4749 6.33660020277205e-05
4750 6.33660020277205e-05
4751 6.33660020277205e-05
4752 6.33660020277205e-05
4753 6.33660020277205e-05
4754 6.33660020277205e-05
4755 6.33660020277205e-05
4756 6.33660020277205e-05
4757 6.33660020277205e-05
4758 6.33660020277205e-05
4759 6.33660020277205e-05
4760 6.33660020277205e-05
4761 6.33660020277205e-05
4762 6.33660020277205e-05
4763 6.33660020277205e-05
4764 6.33660020277205e-05
4765 6.33660020277205e-05
4766 6.33660020277205e-05
4767 6.33660020277205e-05
4768 6.33660020277205e-05
4769 6.33660020277205e-05
4770 6.33660020277205e-05
4771 6.33660020277205e-05
4772 6.33660020277205e-05
4773 6.33660020277205e-05
4774 6.33660020277205e-05
4775 6.33660020277205e-05
4776 6.33660020277205e-05
4777 6.33660020277205e-05
4778 6.33660020277205e-05
4779 6.33660020277205e-05
4780 6.33660020277205e-05
4781 6.33660020277205e-05
4782 6.33660020277205e-05
4783 6.33660020277205e-05
4784 6.33660020277205e-05
4785 6.33660020277205e-05
4786 6.33660020277205e-05
4787 6.33660020277205e-05
4788 6.33660020277205e-05
4789 6.33660020277205e-05
4790 6.33660020277205e-05
4791 6.33660020277205e-05
4792 6.33660020277205e-05
4793 6.33660020277205e-05
4794 6.33660020277205e-05
4795 6.33660020277205e-05
4796 6.33660020277205e-05
4797 6.33660020277205e-05
4798 6.33660020277205e-05
4799 6.33660020277205e-05
4800 6.33660020277205e-05
4801 6.33660020277205e-05
4802 6.33660020277205e-05
4803 6.33660020277205e-05
4804 6.33660020277205e-05
4805 6.33660020277205e-05
4806 6.33660020277205e-05
4807 6.33660020277205e-05
4808 6.33660020277205e-05
4809 6.33660020277205e-05
4810 6.33660020277205e-05
4811 6.33660020277205e-05
4812 6.33660020277205e-05
4813 6.33660020277205e-05
4814 6.33660020277205e-05
4815 6.33660020277205e-05
4816 6.33660020277205e-05
4817 6.33660020277205e-05
4818 6.33660020277205e-05
4819 6.33660020277205e-05
4820 6.33660020277205e-05
4821 6.33660020277205e-05
4822 6.33660020277205e-05
4823 6.33660020277205e-05
4824 6.33660020277205e-05
4825 6.33660020277205e-05
4826 6.33660020277205e-05
4827 6.33660020277205e-05
4828 6.33660020277205e-05
4829 6.33660020277205e-05
4830 6.33660020277205e-05
4831 6.33660020277205e-05
4832 6.33660020277205e-05
4833 6.33660020277205e-05
4834 6.33660020277205e-05
4835 6.33660020277205e-05
4836 6.33660020277205e-05
4837 6.33660020277205e-05
4838 6.33660020277205e-05
4839 6.33660020277205e-05
4840 6.33660020277205e-05
4841 6.33660020277205e-05
4842 6.33660020277205e-05
4843 6.33660020277205e-05
4844 6.33660020277205e-05
4845 6.33660020277205e-05
4846 6.33660020277205e-05
4847 6.33660020277205e-05
4848 6.33660020277205e-05
4849 6.33660020277205e-05
4850 6.33660020277205e-05
4851 6.33660020277205e-05
4852 6.33660020277205e-05
4853 6.33660020277205e-05
4854 6.33660020277205e-05
4855 6.33660020277205e-05
4856 6.33660020277205e-05
4857 6.33660020277205e-05
4858 6.33660020277205e-05
4859 6.33660020277205e-05
4860 6.33660020277205e-05
4861 6.33660020277205e-05
4862 6.33660020277205e-05
4863 6.33660020277205e-05
4864 6.33660020277205e-05
4865 6.33660020277205e-05
4866 6.33660020277205e-05
4867 6.33660020277205e-05
4868 6.33660020277205e-05
4869 6.33660020277205e-05
4870 6.33660020277205e-05
4871 6.33660020277205e-05
4872 6.33660020277205e-05
4873 6.33660020277205e-05
4874 6.33660020277205e-05
4875 6.33660020277205e-05
4876 6.33660020277205e-05
4877 6.33660020277205e-05
4878 5.28050016898041e-05
4879 5.28050016898041e-05
4880 5.28050016898041e-05
4881 5.28050016898041e-05
4882 5.28050016898041e-05
4883 5.28050016898041e-05
4884 5.28050016898041e-05
4885 5.28050016898041e-05
4886 5.28050016898041e-05
4887 5.28050016898041e-05
4888 4.22440013517766e-05
4889 4.22440013517766e-05
4890 4.22440013517766e-05
4891 4.22440013517766e-05
4892 4.22440013517766e-05
4893 4.22440013517766e-05
4894 4.22440013517766e-05
4895 4.22440013517766e-05
4896 4.22440013517766e-05
4897 4.22440013517766e-05
4898 4.22440013517766e-05
4899 4.22440013517766e-05
4900 4.22440013517766e-05
4901 4.22440013517766e-05
4902 4.22440013517766e-05
4903 4.22440013517766e-05
4904 4.22440013517766e-05
4905 4.22440013517766e-05
4906 4.22440013517766e-05
4907 4.22440013517766e-05
4908 4.22440013517766e-05
4909 3.16830010138602e-05
4910 3.16830010138602e-05
4911 3.16830010138602e-05
4912 3.16830010138602e-05
4913 3.16830010138602e-05
4914 3.16830010138602e-05
4915 3.16830010138602e-05
4916 3.16830010138602e-05
4917 3.16830010138602e-05
4918 3.16830010138602e-05
4919 3.16830010138602e-05
4920 3.16830010138602e-05
4921 3.16830010138602e-05
4922 3.16830010138602e-05
4923 3.16830010138602e-05
4924 3.16830010138602e-05
4925 3.16830010138602e-05
4926 3.16830010138602e-05
4927 3.16830010138602e-05
4928 3.16830010138602e-05
4929 3.16830010138602e-05
4930 3.16830010138602e-05
4931 3.16830010138602e-05
4932 3.16830010138602e-05
4933 3.16830010138602e-05
4934 3.16830010138602e-05
4935 3.16830010138602e-05
4936 3.16830010138602e-05
4937 2.11220006759438e-05
4938 2.11220006759438e-05
4939 2.11220006759438e-05
4940 2.11220006759438e-05
4941 2.11220006759438e-05
4942 2.11220006759438e-05
4943 2.11220006759438e-05
4944 2.11220006759438e-05
4945 2.11220006759438e-05
4946 2.11220006759438e-05
4947 2.11220006759438e-05
4948 2.11220006759438e-05
4949 2.11220006759438e-05
4950 2.11220006759438e-05
4951 2.11220006759438e-05
4952 2.11220006759438e-05
4953 2.11220006759438e-05
4954 2.11220006759438e-05
4955 2.11220006759438e-05
4956 2.11220006759438e-05
4957 2.11220006759438e-05
4958 2.11220006759438e-05
4959 2.11220006759438e-05
4960 2.11220006759438e-05
4961 2.11220006759438e-05
4962 2.11220006759438e-05
4963 2.11220006759438e-05
4964 2.11220006759438e-05
4965 2.11220006759438e-05
4966 2.11220006759438e-05
4967 2.11220006759438e-05
4968 2.11220006759438e-05
4969 2.11220006759438e-05
4970 2.11220006759438e-05
4971 2.11220006759438e-05
4972 2.11220006759438e-05
4973 2.11220006759438e-05
4974 2.11220006759438e-05
4975 1.05610003379164e-05
4976 1.05610003379164e-05
4977 1.05610003379164e-05
4978 1.05610003379164e-05
4979 1.05610003379164e-05
4980 1.05610003379164e-05
4981 1.05610003379164e-05
4982 1.05610003379164e-05
4983 1.05610003379164e-05
4984 1.05610003379164e-05
4985 1.05610003379164e-05
4986 1.05610003379164e-05
4987 1.05610003379164e-05
4988 1.05610003379164e-05
4989 1.05610003379164e-05
4990 1.05610003379164e-05
4991 1.05610003379164e-05
4992 1.05610003379164e-05
4993 1.05610003379164e-05
4994 1.05610003379164e-05
4995 1.05610003379164e-05
4996 1.05610003379164e-05
4997 1.05610003379164e-05
4998 1.05610003379164e-05
4999 1.05610003379164e-05
5000 1.05610003379164e-05
5001 1.05610003379164e-05
5002 1.05610003379164e-05
5003 1.05610003379164e-05
5004 1.05610003379164e-05
5005 1.05610003379164e-05
5006 1.05610003379164e-05
5007 1.05610003379164e-05
5008 1.05610003379164e-05
5009 1.05610003379164e-05
5010 1.05610003379164e-05
5011 1.05610003379164e-05
5012 1.05610003379164e-05
5013 1.05610003379164e-05
5014 1.05610003379164e-05
5015 1.05610003379164e-05
5016 1.05610003379164e-05
5017 1.05610003379164e-05
5018 1.05610003379164e-05
5019 1.05610003379164e-05
5020 1.05610003379164e-05
5021 1.05610003379164e-05
5022 1.05610003379164e-05
5023 1.05610003379164e-05
5024 1.05610003379164e-05
5025 1.05610003379164e-05
5026 1.05610003379164e-05
5027 1.05610003379164e-05
5028 1.05610003379164e-05
5029 1.05610003379164e-05
5030 1.05610003379164e-05
5031 1.05610003379164e-05
5032 1.05610003379164e-05
5033 1.05610003379164e-05
5034 1.05610003379164e-05
5035 1.05610003379164e-05
5036 1.05610003379164e-05
5037 1.05610003379164e-05
5038 1.05610003379164e-05
5039 1.05610003379164e-05
5040 1.05610003379164e-05
5041 1.05610003379164e-05
5042 1.05610003379164e-05
5043 1.05610003379164e-05
5044 1.05610003379164e-05
5045 1.05610003379164e-05
5046 1.05610003379164e-05
5047 1.05610003379164e-05
5048 1.05610003379164e-05
5049 1.05610003379164e-05
5050 1.05610003379164e-05
5051 1.05610003379164e-05
5052 1.05610003379164e-05
5053 1.05610003379164e-05
5054 1.05610003379164e-05
5055 1.05610003379164e-05
5056 1.05610003379164e-05
5057 1.05610003379164e-05
5058 1.05610003379164e-05
5059 1.05610003379164e-05
5060 1.05610003379164e-05
5061 1.05610003379164e-05
5062 1.05610003379164e-05
5063 1.05610003379164e-05
5064 1.05610003379164e-05
5065 1.05610003379164e-05
5066 1.05610003379164e-05
5067 1.05610003379164e-05
5068 1.05610003379164e-05
5069 1.05610003379164e-05
5070 1.05610003379164e-05
5071 1.05610003379164e-05
5072 1.05610003379164e-05
5073 1.05610003379164e-05
5074 1.05610003379164e-05
5075 1.05610003379164e-05
5076 1.05610003379164e-05
5077 1.05610003379164e-05
5078 1.05610003379164e-05
5079 1.05610003379164e-05
5080 1.05610003379164e-05
5081 1.05610003379164e-05
5082 1.05610003379164e-05
5083 1.05610003379164e-05
5084 1.05610003379164e-05
5085 1.05610003379164e-05
5086 1.05610003379164e-05
5087 1.05610003379164e-05
5088 1.05610003379164e-05
5089 1.05610003379164e-05
5090 1.05610003379164e-05
5091 1.05610003379164e-05
5092 1.05610003379164e-05
5093 1.05610003379164e-05
5094 1.05610003379164e-05
5095 1.05610003379164e-05
5096 1.05610003379164e-05
5097 1.05610003379164e-05
5098 1.05610003379164e-05
5099 1.05610003379164e-05
5100 1.05610003379164e-05
5101 1.05610003379164e-05
5102 1.05610003379164e-05
5103 1.05610003379164e-05
5104 1.05610003379164e-05
5105 1.05610003379164e-05
5106 1.05610003379164e-05
5107 1.05610003379164e-05
5108 1.05610003379164e-05
5109 1.05610003379164e-05
5110 1.05610003379164e-05
5111 1.05610003379164e-05
5112 1.05610003379164e-05
5113 1.05610003379164e-05
5114 1.05610003379164e-05
5115 1.05610003379164e-05
5116 1.05610003379164e-05
5117 1.05610003379164e-05
5118 1.05610003379164e-05
5119 1.05610003379164e-05
5120 1.05610003379164e-05
5121 1.05610003379164e-05
5122 1.05610003379164e-05
5123 1.05610003379164e-05
5124 1.05610003379164e-05
5125 1.05610003379164e-05
5126 1.05610003379164e-05
5127 1.05610003379164e-05
5128 1.05610003379164e-05
5129 1.05610003379164e-05
5130 1.05610003379164e-05
5131 1.05610003379164e-05
5132 1.05610003379164e-05
5133 1.05610003379164e-05
5134 1.05610003379164e-05
5135 1.05610003379164e-05
5136 1.05610003379164e-05
5137 1.05610003379164e-05
5138 1.05610003379164e-05
5139 1.05610003379164e-05
5140 1.05610003379164e-05
5141 1.05610003379164e-05
5142 1.05610003379164e-05
5143 1.05610003379164e-05
5144 1.05610003379164e-05
5145 1.05610003379164e-05
5146 1.05610003379164e-05
5147 1.05610003379164e-05
5148 1.05610003379164e-05
5149 1.05610003379164e-05
5150 1.05610003379164e-05
5151 1.05610003379164e-05
5152 1.05610003379164e-05
5153 1.05610003379164e-05
5154 1.05610003379164e-05
5155 1.05610003379164e-05
5156 1.05610003379164e-05
5157 1.05610003379164e-05
5158 1.05610003379164e-05
5159 1.05610003379164e-05
5160 1.05610003379164e-05
5161 1.05610003379164e-05
5162 1.05610003379164e-05
5163 1.05610003379164e-05
5164 1.05610003379164e-05
5165 1.05610003379164e-05
5166 1.05610003379164e-05
5167 1.05610003379164e-05
5168 1.05610003379164e-05
5169 1.05610003379164e-05
5170 1.05610003379164e-05
5171 1.05610003379164e-05
5172 1.05610003379164e-05
5173 1.05610003379164e-05
5174 1.05610003379164e-05
5175 1.05610003379164e-05
5176 1.05610003379164e-05
5177 1.05610003379164e-05
5178 1.05610003379164e-05
5179 1.05610003379164e-05
5180 1.05610003379164e-05
5181 1.05610003379164e-05
5182 1.05610003379164e-05
5183 1.05610003379164e-05
5184 1.05610003379164e-05
5185 1.05610003379164e-05
5186 1.05610003379164e-05
5187 1.05610003379164e-05
5188 1.05610003379164e-05
5189 1.05610003379164e-05
5190 0
5191 0
5192 0
5193 0
5194 0
5195 0
5196 0
5197 0
5198 0
5199 0
5200 0
5201 0
5202 0
5203 0
5204 0
5205 0
5206 0
5207 0
5208 0
5209 0
5210 0
5211 0
5212 0
5213 0
5214 0
5215 0
5216 0
5217 0
5218 0
5219 0
5220 0
5221 0
5222 0
5223 0
5224 0
5225 0
5226 0
5227 0
5228 0
5229 0
5230 0
5231 0
5232 0
5233 0
5234 0
5235 0
5236 0
5237 0
5238 0
5239 0
5240 0
5241 0
5242 0
5243 0
5244 0
5245 0
5246 0
5247 0
5248 0
5249 0
5250 0
5251 0
5252 0
5253 0
5254 0
5255 0
5256 0
5257 0
5258 0
5259 0
5260 0
5261 0
5262 0
5263 0
5264 0
5265 0
5266 0
5267 0
5268 0
5269 0
5270 0
5271 0
5272 0
5273 0
5274 0
5275 0
5276 0
5277 0
5278 0
5279 0
5280 0
5281 0
5282 0
5283 0
5284 0
5285 0
5286 0
5287 0
5288 0
5289 0
5290 0
5291 0
5292 0
5293 0
5294 0
5295 0
5296 0
5297 0
5298 0
5299 0
5300 0
5301 0
5302 0
5303 0
5304 0
5305 0
5306 0
5307 0
5308 0
5309 0
5310 0
5311 0
5312 0
5313 0
5314 0
5315 0
5316 0
5317 0
5318 0
5319 0
5320 0
5321 0
5322 0
5323 0
5324 0
5325 0
5326 0
5327 0
5328 0
5329 0
5330 0
5331 0
5332 0
5333 0
5334 0
5335 0
5336 0
5337 0
5338 0
5339 0
5340 0
5341 0
5342 0
5343 0
5344 0
5345 0
5346 0
5347 0
5348 0
5349 0
5350 0
5351 0
5352 0
5353 0
5354 0
5355 0
5356 0
5357 0
5358 0
5359 0
5360 0
5361 0
5362 0
5363 0
5364 0
5365 0
5366 0
5367 0
5368 0
5369 0
5370 0
5371 0
5372 0
5373 0
5374 0
5375 0
5376 0
5377 0
5378 0
5379 0
5380 0
5381 0
5382 0
5383 0
5384 0
5385 0
5386 0
5387 0
5388 0
5389 0
5390 0
5391 0
5392 0
5393 0
5394 0
5395 0
5396 0
5397 0
5398 0
5399 0
5400 0
5401 0
5402 0
5403 0
5404 0
5405 0
5406 0
5407 0
5408 0
5409 0
5410 0
5411 0
5412 0
5413 0
5414 0
5415 0
5416 0
5417 0
5418 0
5419 0


==> plots/experiments/real_world_datasets/imagenet_error_rate_average_set_size_plot-000.tsv <==
1 0.20794
1.01393945767529 0.20382
1.02807322383087 0.19982
1.04240400702156 0.1957
1.05693455355799 0.19172
1.07166764803286 0.18752
1.0866061138546 0.18402
1.10175281378839 0.18004
1.11711065050482 0.1766
1.13268256713615 0.17302
1.14847154784029 0.16982
1.16448061837269 0.16658
1.18071284666619 0.16352
1.19717134341897 0.1605
1.21385926269063 0.15722
1.23077980250667 0.15426
1.24793620547131 0.15168
1.26533175938894 0.14898
1.28296979789415 0.14628
1.30085370109057 0.1434
1.31898689619867 0.14066
1.3373728582125 0.13832
1.35601511056563 0.13606
1.37491722580642 0.1337
1.39408282628258 0.13098
1.4135155848354 0.12902
1.43321922550357 0.12696
1.4531975242369 0.12518
1.47345430961984 0.12284
1.49399346360526 0.12086
1.51481892225835 0.11874
1.5359346765109 0.11676
1.55734477292613 0.11504
1.57905331447418 0.11344
1.60106446131832 0.11178
1.62338243161228 0.11044
1.64601150230855 0.10884
1.66895600997802 0.10708
1.69222035164104 0.1052
1.71580898561001 0.10348
1.7397264323438 0.10192
1.76397727531404 0.10044
1.78856616188346 0.0990799999999999
1.8134978041965 0.0978
1.83877698008233 0.09632
1.86440853397049 0.09484
1.89039737781922 0.0934
1.91674849205682 0.0920800000000001
1.94346692653602 0.0908600000000001
1.9705578015018 0.08966
1.99802630857255 0.0884200000000001
2.02587771173502 0.08728
2.05411734835306 0.0861
2.08275063019052 0.08482
2.11178304444824 0.0837
2.14122015481573 0.08256
2.17106760253727 0.0812
2.20133110749303 0.07982
2.23201646929523 0.07872
2.26312956839953 0.07738
2.29467636723194 0.0762
2.32666291133146 0.07526
2.35909533050864 0.0741000000000001
2.39197984002024 0.07314
2.42532274176035 0.07214
2.45913042546804 0.07126
2.49340936995188 0.07042
2.5281661443315 0.06956
2.56340740929652 0.06848
2.59913991838293 0.06752
2.63537051926739 0.06672
2.67210615507943 0.06572
2.70935386573205 0.0649
2.74712078927081 0.06406
2.78541416324177 0.0633
2.82424132607844 0.06248
2.86360971850812 0.06154
2.90352688497781 0.0605599999999999
2.94400047510003 0.0598
2.98503824511873 0.05896
3.02664805939569 0.05822
3.06883789191764 0.0573399999999999
3.11161582782436 0.0565600000000001
3.15499006495809 0.05592
3.19896891543454 0.05522
3.24356080723581 0.0545
3.28877428582551 0.05386
3.33461801578636 0.05322
3.38110078248068 0.0527
3.42823149373397 0.052
3.47601918154198 0.0515
3.52447300380159 0.05086
3.57360224606579 0.0504599999999999
3.62341632332315 0.04972
3.67392478180208 0.04918
3.72513730080021 0.04866
3.77706369453937 0.04804
3.82971391404628 0.04718
3.88309804905961 0.04678
3.93722632996348 0.04626
3.99210912974805 0.04574
4.04775696599732 0.04522
4.10418050290471 0.04476
4.16139055331671 0.04414
4.21939808080503 0.04364
4.27821420176762 0.04308
4.33785018755899 0.0425
4.39831746665022 0.04178
4.45962762681909 0.0414600000000001
4.5217924173707 0.04112
4.5848237513891 0.04076
4.64873370802026 0.04028
4.71353453478691 0.0397999999999999
4.7792386499356 0.03934
4.8458586448165 0.03884
4.91340728629636 0.03848
4.98189751920516 0.03798
5.05134246881676 0.0376
5.12175544336424 0.03722
5.19314993659021 0.03672
5.26553963033276 0.03622
5.33893839714735 0.03584
5.41336030296538 0.03542
5.48881960978967 0.03506
5.56533077842765 0.0347
5.64290847126254 0.03422
5.72156755506325 0.03388
5.80132310383338 0.03354
5.88219040169996 0.03328
5.96418494584246 0.03298
6.04732244946265 0.03246
6.13161884479578 0.03216
6.21709028616383 0.03174
6.30375315307128 0.0313600000000001
6.391624053344 0.0306999999999999
6.48071982631197 0.0303600000000001
6.57105754603627 0.02994
6.66265452458115 0.02962
6.75552831533164 0.02912
6.84969671635745 0.02882
6.9451777738237 0.02856
7.04198978544929 0.0283
7.1401513040134 0.02802
7.23968114091088 0.02776
7.34059836975721 0.02746
7.44292233004376 0.0271
7.54667263084389 0.02682
7.65186915457082 0.02652
7.75853206078784 0.02622
7.86668179007158 0.0258
7.97633906792928 0.02556
8.08752490877045 0.02522
8.20026061993413 0.02494
8.31456780577207 0.02472
8.43046837178897 0.0244
8.54798452884041 0.02418
8.66713879738923 0.024
8.78795401182132 0.02364
8.91045332482152 0.02336
9.03466021181053 0.02308
9.16059847544371 0.0228
9.2882922501725 0.0227000000000001
9.41776600686952 0.02244
9.54904455751808 0.0221
9.68215305996708 0.0219200000000001
9.81711702275219 0.02162
9.95396230998424 0.02138
10.0927151463057 0.02102
10.2334021219164 0.0208199999999999
10.3760501976691 0.0204800000000001
10.5206867102362 0.0202599999999999
10.6673393773486 0.01996
10.8160363031071 0.01968
10.9668059833687 0.0194800000000001
11.119677311207 0.01934
11.2746795824495 0.01916
11.4318425012915 0.01892
11.5911961859889 0.0188
11.7527711746295 0.01858
11.9165984309856 0.0184
12.0827093504478 0.0183
12.2511357660412 0.01798
12.4219099545262 0.01784
12.5950646425836 0.01774
12.7706330130864 0.01754
12.948648711459 0.01736
13.1291458521247 0.01716
13.3121590250431 0.01688
13.4977233023394 0.01674
13.6858742450252 0.01656
13.8766479098131 0.01634
14.0700808560269 0.01618
14.2662101526074 0.01598
14.4650733852165 0.01584
14.6667086634397 0.01572
14.8711546280895 0.01558
15.0784504586105 0.01542
15.2886358805873 0.01518
15.5017511733577 0.01502
15.7178371777316 0.0149
15.9369353038178 0.01468
16.1590875389592 0.0145
16.3843364557798 0.0143799999999999
16.6127252203429 0.01418
16.8442976004232 0.01394
17.0790979738943 0.0138200000000001
17.3171713372335 0.0137
17.5585633141447 0.01356
17.8033201643011 0.0134
18.0514887922111 0.01328
18.3031167562061 0.0131599999999999
18.5582522775552 0.01294
18.8169442497056 0.01278
19.0792422476527 0.01264
19.3451965374405 0.01254
19.6148580857943 0.01248
19.8882785698881 0.0123
20.1655103872475 0.01212
20.4466066657912 0.01198
20.7316212740123 0.0118200000000001
21.0206088313016 0.01166
21.3136247184144 0.0115
21.6107250880838 0.0113799999999999
21.9119668757815 0.0111599999999999
22.2174078106288 0.01108
22.5271064264598 0.01106
22.8411220730382 0.01084
23.1595149274315 0.01064
23.4823460055428 0.01062
23.8096771738036 0.01044
24.1415711610302 0.0103799999999999
24.4780915704444 0.01028
24.8193028918626 0.01012
25.1652705140539 0.01004
25.5160607372719 0.00985999999999998
25.8717407859592 0.00980000000000003
26.2323788216312 0.00966
26.5980439559376 0.00953999999999999
26.9688062639069 0.00948000000000004
27.3447367973758 0.00934000000000001
27.7259075986048 0.00917999999999997
28.1123917140846 0.00900000000000001
28.5042632085343 0.00897999999999999
28.9015971790951 0.00885999999999998
29.3044697697214 0.00871999999999995
29.7129581857733 0.00866
30.1271407088116 0.00856000000000001
30.5470967115997 0.00846000000000002
30.9729066733141 0.00841999999999998
31.4046521949675 0.00834000000000001
31.8424160150465 0.00815999999999995
32.2862820253673 0.00804000000000005
32.7363352871525 0.00790000000000002
33.1926620473319 0.00778000000000001
33.6553497550709 0.00760000000000005
34.1244870785289 0.00746000000000002
34.6001639218511 0.00741999999999998
35.0824714423979 0.00738000000000005
35.5715020682139 0.00719999999999998
36.0673495157403 0.00714000000000004
36.5701088077749 0.00702000000000003
37.0798762916817 0.00688
37.5967496578547 0.00685999999999998
38.1208279584389 0.00671999999999995
38.6522116263126 0.00661999999999996
39.191002494334 0.00649999999999995
39.7373038148561 0.00639999999999996
40.2912202795135 0.00629999999999997
40.8528580392856 0.00616000000000005
41.422324724839 0.00609999999999999
41.9997294671531 0.00602000000000003
42.5851829184341 0.00588
43.1787972733202 0.00582000000000005
43.7806862903817 0.00580000000000003
44.3909653139217 0.00570000000000004
45.0097512960805 0.00560000000000005
45.6371628192476 0.00558000000000003
46.2733201187869 0.00556000000000001
46.918345106078 0.00546000000000002
47.5723613918789 0.00531999999999999
48.2354943100147 0.00522
48.9078709413959 0.00516000000000005
49.5896201383721 0.00512000000000001
50.2808725494248 0.00505999999999995
50.9817606442042 0.00497999999999998
51.692418738916 0.00488
52.4129830220606 0.00480000000000003
53.1435915805324 0.00475999999999999
53.8843844260822 0.00468000000000002
54.6355035221488 0.00463999999999998
55.397092811064 0.00458000000000003
56.1692982416381 0.00451999999999997
56.9522677971283 0.00441999999999998
57.7461515235982 0.00436000000000003
58.5511015586724 0.00434000000000001
59.3672721606912 0.00426000000000004
60.1948197382727 0.00422
61.0339028802862 0.00414000000000003
61.8846823862439 0.00412000000000001
62.7473212971158 0.00412000000000001
63.6219849265749 0.00407999999999997
64.5088408926769 0.00402000000000002
65.4080591499826 0.00395999999999996
66.3198120221267 0.00387999999999999
67.2442742348425 0.00382000000000005
68.1816229494448 0.00373999999999997
69.1320377967813 0.00368000000000002
70.0957009116562 0.00363999999999998
71.0727969677342 0.00351999999999997
72.0635132129305 0.00351999999999997
73.068039505295 0.00346000000000002
74.0865683493956 0.00346000000000002
75.1192949332096 0.00344
76.1664171655289 0.00341999999999998
77.2281357138864 0.00341999999999998
78.3046540430119 0.00334000000000001
79.3961784538228 0.00334000000000001
80.5029181229598 0.00331999999999999
81.6250851428723 0.00324000000000002
82.7628945624635 0.00324000000000002
83.9165644283016 0.00319999999999998
85.0863158264058 0.00319999999999998
86.2723729246145 0.00314000000000003
87.4749630155442 0.00312000000000001
88.6943165601471 0.00309999999999999
89.9306672318762 0.00307999999999997
91.1842519614657 0.00304000000000004
92.4553109823357 0.003
93.74408787663 0.00295999999999996
95.0508296218951 0.00283999999999995
96.3757866384109 0.00280000000000002
97.71921283718 0.00271999999999994
99.0813656685867 0.00260000000000005
100.462506171734 0.00258000000000003
101.862899024469 0.00253999999999999
103.282812594103 0.00249999999999995
104.722518988843 0.00249999999999995
106.182294109938 0.00249999999999995
107.662417704549 0.00249999999999995
109.163173419361 0.00246000000000002
110.684848854941 0.00241999999999998
112.227735620851 0.00234000000000001
113.792129391532 0.00234000000000001
115.378329962966 0.00229999999999997
116.986641310131 0.00226000000000004
118.617371645248 0.00222
120.270833476851 0.00212000000000001
121.947343669674 0.00212000000000001
123.647223505371 0.00212000000000001
125.370798744092 0.00209999999999999
127.118399686903 0.00209999999999999
128.890361239089 0.00205999999999995
130.687022974335 0.00204000000000004
132.508729199795 0.002
134.355829022083 0.002
136.228676414165 0.00195999999999996
138.127630283201 0.00194000000000005
140.053054539322 0.00194000000000005
142.005318165368 0.00192000000000003
143.984795287601 0.00192000000000003
145.991865247398 0.00192000000000003
148.026912673951 0.00187999999999999
150.090327557974 0.00187999999999999
152.182505326439 0.00187999999999999
154.303846918356 0.00183999999999995
156.45475886161 0.00178
158.635653350859 0.00172000000000005
160.846948326536 0.00172000000000005
163.089067554933 0.00168000000000001
165.362440709418 0.00165999999999999
167.66750345277 0.00163999999999997
170.004697520672 0.00163999999999997
172.374470806362 0.00161999999999995
174.777277446468 0.00158000000000003
177.213577908036 0.00148000000000004
179.683839076772 0.00144
182.188534346517 0.00141999999999998
184.728143709963 0.00139999999999996
187.303153850644 0.00138000000000005
189.914058236194 0.00136000000000003
192.56135721292 0.00131999999999999
195.245558101686 0.00131999999999999
197.967175295133 0.00126000000000004
200.726730356257 0.00122
203.524752118358 0.00122
206.361776786386 0.00119999999999998
209.238348039698 0.00119999999999998
212.155017136245 0.00114000000000003
215.112343018217 0.00107999999999997
218.110892419152 0.00107999999999997
221.151239972549 0.00107999999999997
224.233968321984 0.00107999999999997
227.359668232772 0.00105999999999995
230.528938705171 0.00104000000000004
233.742387089182 0.00104000000000004
237.000629200933 0.00102000000000002
240.304289440697 0.00102000000000002
243.654000912547 0.001
247.050405545683 0.001
250.49415421745 0.001
253.985906878073 0.000979999999999981
257.52633267712 0.000979999999999981
261.116110091746 0.000940000000000052
264.755927056707 0.000920000000000032
268.446481096196 0.000920000000000032
272.188479457518 0.000900000000000012
275.982639246618 0.000900000000000012
279.829687565512 0.000879999999999992
283.730361651621 0.000859999999999972
287.685409019059 0.000839999999999952
291.69558760188 0.000820000000000043
295.761665899325 0.000759999999999983
299.884423123103 0.000700000000000034
304.064649346707 0.000659999999999994
308.303145656828 0.000659999999999994
312.60072430687 0.000619999999999954
316.958208872612 0.000600000000000045
321.376434410028 0.000600000000000045
325.856247615323 0.000600000000000045
330.398506987186 0.000580000000000025
335.004082991313 0.000560000000000005
339.673858227221 0.000539999999999985
344.408727597382 0.000539999999999985
349.209598478727 0.000499999999999945
354.077390896527 0.000499999999999945
359.013037700707 0.000480000000000036
364.017484744614 0.000460000000000016
369.091691066278 0.000439999999999996
374.236629072198 0.000419999999999976
379.453284723694 0.000419999999999976
384.742657725851 0.000419999999999976
390.105761719099 0.000419999999999976
395.54362447347 0.000419999999999976
401.05728808555 0.000380000000000047
406.647809178186 0.000360000000000027
412.316259102975 0.000340000000000007
418.063724145576 0.000299999999999967
423.891305733878 0.000299999999999967
429.80012064908 0.000299999999999967
435.791301239703 0.000279999999999947
441.865995638594 0.000279999999999947
448.025367982949 0.000279999999999947
454.270598637404 0.000279999999999947
460.60288442024 0.000279999999999947
467.023438832734 0.000240000000000018
473.533492291712 0.000240000000000018
480.134292365345 0.000219999999999998
486.827104012228 0.000219999999999998
493.613209823792 0.000219999999999998
500.493910270095 0.000219999999999998
507.470523949047 0.000199999999999978
514.544387839093 0.000199999999999978
521.716857555435 0.000199999999999978
528.989307609815 0.000199999999999978
536.363131673924 0.000179999999999958
543.83974284648 0.000179999999999958
551.42057392403 0.000179999999999958
559.107077675529 0.000179999999999958
566.900727120743 0.000140000000000029
574.803015812535 0.000140000000000029
582.815458123085 0.000120000000000009
590.939589534097 0.000120000000000009
599.176966931062 9.9999999999989e-05
607.529168901607 9.9999999999989e-05
615.997796038017 9.9999999999989e-05
624.584471243962 9.9999999999989e-05
633.290840045511 9.9999999999989e-05
642.118570906476 9.9999999999989e-05
651.069355548146 5.9999999999949e-05
660.144909273489 5.9999999999949e-05
669.346971295866 5.9999999999949e-05
678.67730507233 5.9999999999949e-05
688.137698641567 5.9999999999949e-05
697.729964966554 5.9999999999949e-05
707.455942281988 5.9999999999949e-05
717.317494446561 5.9999999999949e-05
727.316511300145 4.000000000004e-05
737.454909025955 4.000000000004e-05
747.734630517759 4.000000000004e-05
758.157645752211 4.000000000004e-05
768.725952166373 4.000000000004e-05
779.441575040495 4.000000000004e-05
790.306567886135 4.000000000004e-05
801.323012839689 4.000000000004e-05
812.493021061405 4.000000000004e-05
823.818733139961 4.000000000004e-05
835.302319502678 4.000000000004e-05
846.945980831459 4.000000000004e-05
858.751948484517 4.000000000004e-05
870.722484923992 4.000000000004e-05
882.859884149515 4.000000000004e-05
895.16647213783 2.000000000002e-05
907.644607288536 2.000000000002e-05
920.296680876042 2.000000000002e-05
933.125117507825 0
946.132375589077 0
959.320947793824 0
972.693361542617 0
986.252179486878 0
1000 0


==> plots/experiments/real_world_datasets/imagenet_error_rate_average_set_size_plot-001.tsv <==
1 0.21688
2 0.12156
3 0.08746
4 0.07024
5 0.05954
6 0.05216
7 0.0457
8 0.0412400000000001
9 0.03772
10 0.0349
11 0.03254
12 0.02994
13 0.02832
14 0.0266
15 0.02518
16 0.0237000000000001
17 0.0226
18 0.02136
19 0.0204800000000001
20 0.01968
21 0.01866
22 0.018
23 0.01718
24 0.01658
25 0.01588
26 0.01544
27 0.0148
28 0.01422
29 0.0138200000000001
30 0.0135
31 0.0130400000000001
32 0.01268
33 0.01222
34 0.01186
35 0.01166
36 0.0113799999999999
37 0.01124
38 0.0109399999999999
39 0.01048
40 0.0101599999999999
41 0.00993999999999995
42 0.00968000000000002
43 0.00936000000000003
44 0.00919999999999999
45 0.00885999999999998
46 0.00866
47 0.00841999999999998
48 0.00824000000000003
49 0.00819999999999999
50 0.00804000000000005
51 0.00793999999999995
52 0.00778000000000001
53 0.00753999999999999
54 0.00741999999999998
55 0.00727999999999995
56 0.00712000000000002
57 0.00702000000000003
58 0.00688
59 0.00680000000000003
60 0.00661999999999996
61 0.00658000000000003
62 0.00644
63 0.00638000000000005
64 0.00631999999999999
65 0.00626000000000004
66 0.00619999999999998
67 0.00605999999999995
68 0.00600000000000001
69 0.00592000000000004
70 0.00580000000000003
71 0.00575999999999999
72 0.00570000000000004
73 0.00558000000000003
74 0.00549999999999995
75 0.00544
76 0.00538000000000005
77 0.00529999999999997
78 0.00526000000000004
79 0.00517999999999996
80 0.00514000000000003
81 0.00504000000000004
82 0.00497999999999998
83 0.00490000000000002
84 0.00483999999999996
85 0.00478000000000001
86 0.00471999999999995
87 0.00468000000000002
88 0.00463999999999998
89 0.00461999999999996
90 0.00456000000000001
91 0.00444
92 0.00436000000000003
93 0.00431999999999999
94 0.00427999999999995
95 0.00422
96 0.00417999999999996
97 0.00414000000000003
98 0.00412000000000001
99 0.00407999999999997
100 0.004
101 0.00395999999999996
102 0.00395999999999996
103 0.00392000000000003
104 0.00387999999999999
105 0.00382000000000005
106 0.00378000000000001
107 0.00375999999999999
108 0.00371999999999995
109 0.00361999999999996
110 0.00358000000000003
111 0.00353999999999999
112 0.00351999999999997
113 0.00344
114 0.00344
115 0.00339999999999996
116 0.00338000000000005
117 0.00338000000000005
118 0.00331999999999999
119 0.00329999999999997
120 0.00326000000000004
121 0.00322
122 0.00314000000000003
123 0.00309999999999999
124 0.00304000000000004
125 0.00295999999999996
126 0.00294000000000005
127 0.00290000000000001
128 0.00285999999999997
129 0.00283999999999995
130 0.00282000000000004
131 0.00282000000000004
132 0.00282000000000004
133 0.00275999999999998
134 0.00271999999999994
135 0.00271999999999994
136 0.00271999999999994
137 0.00268000000000002
138 0.00260000000000005
139 0.00260000000000005
140 0.00260000000000005
141 0.00258000000000003
142 0.00251999999999997
143 0.00248000000000004
144 0.00246000000000002
145 0.00236000000000003
146 0.00234000000000001
147 0.00234000000000001
148 0.00234000000000001
149 0.00229999999999997
150 0.00229999999999997
151 0.00227999999999995
152 0.00227999999999995
153 0.00226000000000004
154 0.00226000000000004
155 0.00222
156 0.00217999999999996
157 0.00216000000000005
158 0.00216000000000005
159 0.00216000000000005
160 0.00214000000000003
161 0.00212000000000001
162 0.00207999999999997
163 0.00205999999999995
164 0.002
165 0.002
166 0.002
167 0.00197999999999998
168 0.00194000000000005
169 0.00194000000000005
170 0.00192000000000003
171 0.00190000000000001
172 0.00185999999999997
173 0.00185999999999997
174 0.00185999999999997
175 0.00183999999999995
176 0.00182000000000004
177 0.00178
178 0.00173999999999996
179 0.00172000000000005
180 0.00172000000000005
181 0.00172000000000005
182 0.00172000000000005
183 0.00168000000000001
184 0.00165999999999999
185 0.00165999999999999
186 0.00165999999999999
187 0.00165999999999999
188 0.00163999999999997
189 0.00163999999999997
190 0.00160000000000005
191 0.00160000000000005
192 0.00158000000000003
193 0.00156000000000001
194 0.00153999999999999
195 0.00153999999999999
196 0.00153999999999999
197 0.00151999999999997
198 0.00149999999999995
199 0.00148000000000004
200 0.00146000000000002
201 0.00146000000000002
202 0.00141999999999998
203 0.00141999999999998
204 0.00139999999999996
205 0.00139999999999996
206 0.00131999999999999
207 0.00131999999999999
208 0.00129999999999997
209 0.00129999999999997
210 0.00129999999999997
211 0.00126000000000004
212 0.00126000000000004
213 0.00126000000000004
214 0.00126000000000004
215 0.00126000000000004
216 0.00122
217 0.00122
218 0.00122
219 0.00122
220 0.00122
221 0.00119999999999998
222 0.00117999999999996
223 0.00117999999999996
224 0.00117999999999996
225 0.00117999999999996
226 0.00117999999999996
227 0.00117999999999996
228 0.00116000000000005
229 0.00114000000000003
230 0.00114000000000003
231 0.00114000000000003
232 0.00114000000000003
233 0.00114000000000003
234 0.00114000000000003
235 0.00114000000000003
236 0.00114000000000003
237 0.00114000000000003
238 0.00112000000000001
239 0.00112000000000001
240 0.00112000000000001
241 0.00109999999999999
242 0.00107999999999997
243 0.00107999999999997
244 0.00107999999999997
245 0.00107999999999997
246 0.00105999999999995
247 0.00105999999999995
248 0.00105999999999995
249 0.00105999999999995
250 0.00104000000000004
251 0.00104000000000004
252 0.00104000000000004
253 0.00104000000000004
254 0.00104000000000004
255 0.00102000000000002
256 0.00102000000000002
257 0.00102000000000002
258 0.00102000000000002
259 0.001
260 0.001
261 0.001
262 0.001
263 0.001
264 0.001
265 0.001
266 0.001
267 0.001
268 0.000979999999999981
269 0.000940000000000052
270 0.000920000000000032
271 0.000900000000000012
272 0.000879999999999992
273 0.000879999999999992
274 0.000879999999999992
275 0.000879999999999992
276 0.000879999999999992
277 0.000859999999999972
278 0.000859999999999972
279 0.000859999999999972
280 0.000839999999999952
281 0.000839999999999952
282 0.000839999999999952
283 0.000820000000000043
284 0.000820000000000043
285 0.000820000000000043
286 0.000820000000000043
287 0.000820000000000043
288 0.000820000000000043
289 0.000820000000000043
290 0.000800000000000023
291 0.000800000000000023
292 0.000800000000000023
293 0.000800000000000023
294 0.000780000000000003
295 0.000780000000000003
296 0.000780000000000003
297 0.000780000000000003
298 0.000780000000000003
299 0.000780000000000003
300 0.000739999999999963
301 0.000739999999999963
302 0.000739999999999963
303 0.000739999999999963
304 0.000739999999999963
305 0.000739999999999963
306 0.000739999999999963
307 0.000739999999999963
308 0.000739999999999963
309 0.000739999999999963
310 0.000739999999999963
311 0.000720000000000054
312 0.000700000000000034
313 0.000680000000000014
314 0.000659999999999994
315 0.000659999999999994
316 0.000659999999999994
317 0.000659999999999994
318 0.000659999999999994
319 0.000659999999999994
320 0.000639999999999974
321 0.000639999999999974
322 0.000639999999999974
323 0.000619999999999954
324 0.000619999999999954
325 0.000619999999999954
326 0.000580000000000025
327 0.000580000000000025
328 0.000580000000000025
329 0.000580000000000025
330 0.000560000000000005
331 0.000560000000000005
332 0.000560000000000005
333 0.000560000000000005
334 0.000539999999999985
335 0.000539999999999985
336 0.000539999999999985
337 0.000539999999999985
338 0.000539999999999985
339 0.000539999999999985
340 0.000539999999999985
341 0.000539999999999985
342 0.000539999999999985
343 0.000539999999999985
344 0.000539999999999985
345 0.000539999999999985
346 0.000539999999999985
347 0.000539999999999985
348 0.000539999999999985
349 0.000539999999999985
350 0.000539999999999985
351 0.000519999999999965
352 0.000519999999999965
353 0.000499999999999945
354 0.000499999999999945
355 0.000499999999999945
356 0.000499999999999945
357 0.000499999999999945
358 0.000499999999999945
359 0.000499999999999945
360 0.000499999999999945
361 0.000499999999999945
362 0.000499999999999945
363 0.000499999999999945
364 0.000480000000000036
365 0.000480000000000036
366 0.000480000000000036
367 0.000460000000000016
368 0.000460000000000016
369 0.000460000000000016
370 0.000460000000000016
371 0.000460000000000016
372 0.000460000000000016
373 0.000460000000000016
374 0.000460000000000016
375 0.000460000000000016
376 0.000460000000000016
377 0.000460000000000016
378 0.000460000000000016
379 0.000460000000000016
380 0.000439999999999996
381 0.000439999999999996
382 0.000439999999999996
383 0.000419999999999976
384 0.000419999999999976
385 0.000419999999999976
386 0.000419999999999976
387 0.000419999999999976
388 0.000419999999999976
389 0.000419999999999976
390 0.000399999999999956
391 0.000399999999999956
392 0.000399999999999956
393 0.000399999999999956
394 0.000399999999999956
395 0.000399999999999956
396 0.000380000000000047
397 0.000380000000000047
398 0.000380000000000047
399 0.000380000000000047
400 0.000380000000000047
401 0.000380000000000047
402 0.000380000000000047
403 0.000380000000000047
404 0.000380000000000047
405 0.000380000000000047
406 0.000380000000000047
407 0.000380000000000047
408 0.000380000000000047
409 0.000380000000000047
410 0.000380000000000047
411 0.000380000000000047
412 0.000380000000000047
413 0.000380000000000047
414 0.000380000000000047
415 0.000380000000000047
416 0.000360000000000027
417 0.000360000000000027
418 0.000360000000000027
419 0.000360000000000027
420 0.000360000000000027
421 0.000360000000000027
422 0.000360000000000027
423 0.000360000000000027
424 0.000360000000000027
425 0.000360000000000027
426 0.000360000000000027
427 0.000360000000000027
428 0.000360000000000027
429 0.000360000000000027
430 0.000360000000000027
431 0.000360000000000027
432 0.000360000000000027
433 0.000360000000000027
434 0.000360000000000027
435 0.000360000000000027
436 0.000360000000000027
437 0.000360000000000027
438 0.000360000000000027
439 0.000360000000000027
440 0.000340000000000007
441 0.000340000000000007
442 0.000319999999999987
443 0.000319999999999987
444 0.000319999999999987
445 0.000319999999999987
446 0.000319999999999987
447 0.000319999999999987
448 0.000319999999999987
449 0.000319999999999987
450 0.000319999999999987
451 0.000319999999999987
452 0.000319999999999987
453 0.000319999999999987
454 0.000319999999999987
455 0.000319999999999987
456 0.000299999999999967
457 0.000299999999999967
458 0.000279999999999947
459 0.000279999999999947
460 0.000279999999999947
461 0.000279999999999947
462 0.000279999999999947
463 0.000279999999999947
464 0.000279999999999947
465 0.000279999999999947
466 0.000279999999999947
467 0.000279999999999947
468 0.000279999999999947
469 0.000279999999999947
470 0.000279999999999947
471 0.000279999999999947
472 0.000260000000000038
473 0.000260000000000038
474 0.000260000000000038
475 0.000260000000000038
476 0.000260000000000038
477 0.000240000000000018
478 0.000240000000000018
479 0.000240000000000018
480 0.000240000000000018
481 0.000240000000000018
482 0.000240000000000018
483 0.000240000000000018
484 0.000240000000000018
485 0.000240000000000018
486 0.000240000000000018
487 0.000240000000000018
488 0.000240000000000018
489 0.000240000000000018
490 0.000240000000000018
491 0.000240000000000018
492 0.000240000000000018
493 0.000240000000000018
494 0.000240000000000018
495 0.000240000000000018
496 0.000219999999999998
497 0.000219999999999998
498 0.000219999999999998
499 0.000219999999999998
500 0.000219999999999998
501 0.000219999999999998
502 0.000219999999999998
503 0.000219999999999998
504 0.000219999999999998
505 0.000219999999999998
506 0.000219999999999998
507 0.000219999999999998
508 0.000219999999999998
509 0.000219999999999998
510 0.000219999999999998
511 0.000219999999999998
512 0.000219999999999998
513 0.000219999999999998
514 0.000219999999999998
515 0.000219999999999998
516 0.000219999999999998
517 0.000219999999999998
518 0.000219999999999998
519 0.000219999999999998
520 0.000219999999999998
521 0.000219999999999998
522 0.000219999999999998
523 0.000219999999999998
524 0.000219999999999998
525 0.000219999999999998
526 0.000219999999999998
527 0.000219999999999998
528 0.000219999999999998
529 0.000199999999999978
530 0.000199999999999978
531 0.000179999999999958
532 0.000179999999999958
533 0.000179999999999958
534 0.000179999999999958
535 0.000179999999999958
536 0.000179999999999958
537 0.000179999999999958
538 0.000179999999999958
539 0.000179999999999958
540 0.000179999999999958
541 0.000179999999999958
542 0.000179999999999958
543 0.000179999999999958
544 0.000179999999999958
545 0.000179999999999958
546 0.000179999999999958
547 0.000179999999999958
548 0.000179999999999958
549 0.000179999999999958
550 0.000179999999999958
551 0.000179999999999958
552 0.000160000000000049
553 0.000160000000000049
554 0.000160000000000049
555 0.000120000000000009
556 9.9999999999989e-05
557 9.9999999999989e-05
558 9.9999999999989e-05
559 9.9999999999989e-05
560 9.9999999999989e-05
561 9.9999999999989e-05
562 9.9999999999989e-05
563 9.9999999999989e-05
564 9.9999999999989e-05
565 9.9999999999989e-05
566 9.9999999999989e-05
567 9.9999999999989e-05
568 9.9999999999989e-05
569 9.9999999999989e-05
570 9.9999999999989e-05
571 9.9999999999989e-05
572 9.9999999999989e-05
573 9.9999999999989e-05
574 9.9999999999989e-05
575 9.9999999999989e-05
576 9.9999999999989e-05
577 9.9999999999989e-05
578 9.9999999999989e-05
579 9.9999999999989e-05
580 9.9999999999989e-05
581 7.9999999999969e-05
582 7.9999999999969e-05
583 7.9999999999969e-05
584 7.9999999999969e-05
585 7.9999999999969e-05
586 7.9999999999969e-05
587 7.9999999999969e-05
588 7.9999999999969e-05
589 7.9999999999969e-05
590 7.9999999999969e-05
591 7.9999999999969e-05
592 7.9999999999969e-05
593 7.9999999999969e-05
594 7.9999999999969e-05
595 7.9999999999969e-05
596 7.9999999999969e-05
597 7.9999999999969e-05
598 7.9999999999969e-05
599 7.9999999999969e-05
600 7.9999999999969e-05
601 7.9999999999969e-05
602 7.9999999999969e-05
603 7.9999999999969e-05
604 7.9999999999969e-05
605 7.9999999999969e-05
606 7.9999999999969e-05
607 7.9999999999969e-05
608 7.9999999999969e-05
609 7.9999999999969e-05
610 7.9999999999969e-05
611 7.9999999999969e-05
612 7.9999999999969e-05
613 7.9999999999969e-05
614 7.9999999999969e-05
615 7.9999999999969e-05
616 7.9999999999969e-05
617 7.9999999999969e-05
618 7.9999999999969e-05
619 7.9999999999969e-05
620 7.9999999999969e-05
621 7.9999999999969e-05
622 5.9999999999949e-05
623 5.9999999999949e-05
624 5.9999999999949e-05
625 5.9999999999949e-05
626 5.9999999999949e-05
627 5.9999999999949e-05
628 5.9999999999949e-05
629 5.9999999999949e-05
630 5.9999999999949e-05
631 5.9999999999949e-05
632 5.9999999999949e-05
633 5.9999999999949e-05
634 5.9999999999949e-05
635 5.9999999999949e-05
636 5.9999999999949e-05
637 5.9999999999949e-05
638 5.9999999999949e-05
639 5.9999999999949e-05
640 5.9999999999949e-05
641 5.9999999999949e-05
642 5.9999999999949e-05
643 5.9999999999949e-05
644 5.9999999999949e-05
645 5.9999999999949e-05
646 5.9999999999949e-05
647 5.9999999999949e-05
648 5.9999999999949e-05
649 5.9999999999949e-05
650 5.9999999999949e-05
651 5.9999999999949e-05
652 5.9999999999949e-05
653 5.9999999999949e-05
654 5.9999999999949e-05
655 5.9999999999949e-05
656 5.9999999999949e-05
657 5.9999999999949e-05
658 5.9999999999949e-05
659 5.9999999999949e-05
660 5.9999999999949e-05
661 5.9999999999949e-05
662 5.9999999999949e-05
663 5.9999999999949e-05
664 5.9999999999949e-05
665 5.9999999999949e-05
666 5.9999999999949e-05
667 5.9999999999949e-05
668 5.9999999999949e-05
669 5.9999999999949e-05
670 5.9999999999949e-05
671 5.9999999999949e-05
672 5.9999999999949e-05
673 5.9999999999949e-05
674 5.9999999999949e-05
675 5.9999999999949e-05
676 5.9999999999949e-05
677 5.9999999999949e-05
678 5.9999999999949e-05
679 5.9999999999949e-05
680 5.9999999999949e-05
681 5.9999999999949e-05
682 5.9999999999949e-05
683 5.9999999999949e-05
684 5.9999999999949e-05
685 5.9999999999949e-05
686 5.9999999999949e-05
687 5.9999999999949e-05
688 5.9999999999949e-05
689 5.9999999999949e-05
690 5.9999999999949e-05
691 5.9999999999949e-05
692 5.9999999999949e-05
693 5.9999999999949e-05
694 5.9999999999949e-05
695 5.9999999999949e-05
696 5.9999999999949e-05
697 5.9999999999949e-05
698 5.9999999999949e-05
699 5.9999999999949e-05
700 5.9999999999949e-05
701 5.9999999999949e-05
702 5.9999999999949e-05
703 5.9999999999949e-05
704 5.9999999999949e-05
705 5.9999999999949e-05
706 5.9999999999949e-05
707 5.9999999999949e-05
708 5.9999999999949e-05
709 5.9999999999949e-05
710 5.9999999999949e-05
711 5.9999999999949e-05
712 5.9999999999949e-05
713 5.9999999999949e-05
714 5.9999999999949e-05
715 5.9999999999949e-05
716 5.9999999999949e-05
717 5.9999999999949e-05
718 5.9999999999949e-05
719 5.9999999999949e-05
720 5.9999999999949e-05
721 5.9999999999949e-05
722 5.9999999999949e-05
723 5.9999999999949e-05
724 5.9999999999949e-05
725 5.9999999999949e-05
726 5.9999999999949e-05
727 5.9999999999949e-05
728 5.9999999999949e-05
729 5.9999999999949e-05
730 5.9999999999949e-05
731 5.9999999999949e-05
732 5.9999999999949e-05
733 5.9999999999949e-05
734 5.9999999999949e-05
735 5.9999999999949e-05
736 5.9999999999949e-05
737 5.9999999999949e-05
738 5.9999999999949e-05
739 5.9999999999949e-05
740 5.9999999999949e-05
741 5.9999999999949e-05
742 5.9999999999949e-05
743 5.9999999999949e-05
744 5.9999999999949e-05
745 5.9999999999949e-05
746 5.9999999999949e-05
747 5.9999999999949e-05
748 5.9999999999949e-05
749 5.9999999999949e-05
750 5.9999999999949e-05
751 5.9999999999949e-05
752 5.9999999999949e-05
753 5.9999999999949e-05
754 5.9999999999949e-05
755 5.9999999999949e-05
756 5.9999999999949e-05
757 5.9999999999949e-05
758 5.9999999999949e-05
759 5.9999999999949e-05
760 5.9999999999949e-05
761 5.9999999999949e-05
762 5.9999999999949e-05
763 5.9999999999949e-05
764 5.9999999999949e-05
765 5.9999999999949e-05
766 5.9999999999949e-05
767 5.9999999999949e-05
768 5.9999999999949e-05
769 5.9999999999949e-05
770 5.9999999999949e-05
771 5.9999999999949e-05
772 5.9999999999949e-05
773 5.9999999999949e-05
774 5.9999999999949e-05
775 5.9999999999949e-05
776 5.9999999999949e-05
777 5.9999999999949e-05
778 5.9999999999949e-05
779 5.9999999999949e-05
780 5.9999999999949e-05
781 5.9999999999949e-05
782 5.9999999999949e-05
783 5.9999999999949e-05
784 5.9999999999949e-05
785 5.9999999999949e-05
786 5.9999999999949e-05
787 5.9999999999949e-05
788 5.9999999999949e-05
789 5.9999999999949e-05
790 5.9999999999949e-05
791 5.9999999999949e-05
792 5.9999999999949e-05
793 5.9999999999949e-05
794 5.9999999999949e-05
795 5.9999999999949e-05
796 5.9999999999949e-05
797 5.9999999999949e-05
798 5.9999999999949e-05
799 5.9999999999949e-05
800 5.9999999999949e-05
801 5.9999999999949e-05
802 5.9999999999949e-05
803 5.9999999999949e-05
804 5.9999999999949e-05
805 5.9999999999949e-05
806 5.9999999999949e-05
807 5.9999999999949e-05
808 5.9999999999949e-05
809 5.9999999999949e-05
810 5.9999999999949e-05
811 5.9999999999949e-05
812 5.9999999999949e-05
813 5.9999999999949e-05
814 5.9999999999949e-05
815 5.9999999999949e-05
816 5.9999999999949e-05
817 5.9999999999949e-05
818 5.9999999999949e-05
819 5.9999999999949e-05
820 5.9999999999949e-05
821 5.9999999999949e-05
822 5.9999999999949e-05
823 5.9999999999949e-05
824 5.9999999999949e-05
825 5.9999999999949e-05
826 5.9999999999949e-05
827 5.9999999999949e-05
828 5.9999999999949e-05
829 5.9999999999949e-05
830 4.000000000004e-05
831 4.000000000004e-05
832 4.000000000004e-05
833 4.000000000004e-05
834 4.000000000004e-05
835 4.000000000004e-05
836 4.000000000004e-05
837 4.000000000004e-05
838 4.000000000004e-05
839 4.000000000004e-05
840 4.000000000004e-05
841 4.000000000004e-05
842 4.000000000004e-05
843 4.000000000004e-05
844 4.000000000004e-05
845 4.000000000004e-05
846 4.000000000004e-05
847 4.000000000004e-05
848 4.000000000004e-05
849 4.000000000004e-05
850 4.000000000004e-05
851 4.000000000004e-05
852 4.000000000004e-05
853 4.000000000004e-05
854 4.000000000004e-05
855 4.000000000004e-05
856 4.000000000004e-05
857 4.000000000004e-05
858 4.000000000004e-05
859 4.000000000004e-05
860 4.000000000004e-05
861 4.000000000004e-05
862 4.000000000004e-05
863 4.000000000004e-05
864 4.000000000004e-05
865 4.000000000004e-05
866 4.000000000004e-05
867 4.000000000004e-05
868 4.000000000004e-05
869 4.000000000004e-05
870 4.000000000004e-05
871 4.000000000004e-05
872 4.000000000004e-05
873 4.000000000004e-05
874 4.000000000004e-05
875 4.000000000004e-05
876 4.000000000004e-05
877 4.000000000004e-05
878 4.000000000004e-05
879 4.000000000004e-05
880 4.000000000004e-05
881 4.000000000004e-05
882 4.000000000004e-05
883 4.000000000004e-05
884 4.000000000004e-05
885 4.000000000004e-05
886 4.000000000004e-05
887 4.000000000004e-05
888 4.000000000004e-05
889 4.000000000004e-05
890 4.000000000004e-05
891 4.000000000004e-05
892 4.000000000004e-05
893 4.000000000004e-05
894 4.000000000004e-05
895 4.000000000004e-05
896 4.000000000004e-05
897 4.000000000004e-05
898 4.000000000004e-05
899 2.000000000002e-05
900 2.000000000002e-05
901 0
902 0
903 0
904 0
905 0
906 0
907 0
908 0
909 0
910 0
911 0
912 0
913 0
914 0
915 0
916 0
917 0
918 0
919 0
920 0
921 0
922 0
923 0
924 0
925 0
926 0
927 0
928 0
929 0
930 0
931 0
932 0
933 0
934 0
935 0
936 0
937 0
938 0
939 0
940 0
941 0
942 0
943 0
944 0
945 0
946 0
947 0
948 0
949 0
950 0
951 0
952 0
953 0
954 0
955 0
956 0
957 0
958 0
959 0
960 0
961 0
962 0
963 0
964 0
965 0
966 0
967 0
968 0
969 0
970 0
971 0
972 0
973 0
974 0
975 0
976 0
977 0
978 0
979 0
980 0
981 0
982 0
983 0
984 0
985 0
986 0
987 0
988 0
989 0
990 0
991 0
992 0
993 0
994 0
995 0
996 0
997 0
998 0
999 0
1000 0


==> plots/experiments/real_world_datasets/imagenet_set_sizes_distribution-000.tsv <==
5 4.54747350886464e-13
5 18020.1


==> plots/experiments/real_world_datasets/imagenet_set_sizes_distribution_cdf-000.tsv <==
0 0
0.240963855421687 0
0.481927710843373 0
0.72289156626506 0
0.963855421686747 0
1.20481927710843 0.34324
1.44578313253012 0.34324
1.68674698795181 0.34324
1.92771084337349 0.34324
2.16867469879518 0.52814
2.40963855421687 0.52814
2.65060240963855 0.52814
2.89156626506024 0.52814
3.13253012048193 0.63872
3.37349397590361 0.63872
3.6144578313253 0.63872
3.85542168674699 0.63872
4.09638554216868 0.70684
4.33734939759036 0.70684
4.57831325301205 0.70684
4.81927710843373 0.70684
5.06024096385542 0.75362
5.30120481927711 0.75362
5.54216867469879 0.75362
5.78313253012048 0.75362
6.02409638554217 0.78842
6.26506024096386 0.78842
6.50602409638554 0.78842
6.74698795180723 0.78842
6.98795180722892 0.78842
7.2289156626506 0.81764
7.46987951807229 0.81764
7.71084337349398 0.81764
7.95180722891566 0.81764
8.19277108433735 0.84064
8.43373493975904 0.84064
8.67469879518072 0.84064
8.91566265060241 0.84064
9.1566265060241 0.8584
9.39759036144578 0.8584
9.63855421686747 0.8584
9.87951807228916 0.8584
10.1204819277108 0.87388
10.3614457831325 0.87388
10.6024096385542 0.87388
10.8433734939759 0.87388
11.0843373493976 0.88692
11.3253012048193 0.88692
11.566265060241 0.88692
11.8072289156626 0.88692
12.0481927710843 0.89846
12.289156626506 0.89846
12.5301204819277 0.89846
12.7710843373494 0.89846
13.0120481927711 0.90882
13.2530120481928 0.90882
13.4939759036145 0.90882
13.7349397590361 0.90882
13.9759036144578 0.90882
14.2168674698795 0.91828
14.4578313253012 0.91828
14.6987951807229 0.91828
14.9397590361446 0.91828
15.1807228915663 0.92576
15.421686746988 0.92576
15.6626506024096 0.92576
15.9036144578313 0.92576
16.144578313253 0.93244
16.3855421686747 0.93244
16.6265060240964 0.93244
16.8674698795181 0.93244
17.1084337349398 0.9391
17.3493975903614 0.9391
17.5903614457831 0.9391
17.8313253012048 0.9391
18.0722891566265 0.94446
18.3132530120482 0.94446
18.5542168674699 0.94446
18.7951807228916 0.94446
19.0361445783133 0.94942
19.2771084337349 0.94942
19.5180722891566 0.94942
19.7590361445783 0.94942
20 0.95352
20.2409638554217 0.95352
20.4819277108434 0.95352
20.7228915662651 0.95352
20.9638554216867 0.95352
21.2048192771084 0.95784
21.4457831325301 0.95784
21.6867469879518 0.95784
21.9277108433735 0.95784
22.1686746987952 0.962
22.4096385542169 0.962
22.6506024096386 0.962
22.8915662650602 0.962
23.1325301204819 0.96554
23.3734939759036 0.96554
23.6144578313253 0.96554
23.855421686747 0.96554
24.0963855421687 0.9689
24.3373493975904 0.9689
24.578313253012 0.9689
24.8192771084337 0.9689
25.0602409638554 0.972
25.3012048192771 0.972
25.5421686746988 0.972
25.7831325301205 0.972
26.0240963855422 0.9744
26.2650602409639 0.9744
26.5060240963855 0.9744
26.7469879518072 0.9744
26.9879518072289 0.9744
27.2289156626506 0.97648
27.4698795180723 0.97648
27.710843373494 0.97648
27.9518072289157 0.97648
28.1927710843373 0.97868
28.433734939759 0.97868
28.6746987951807 0.97868
28.9156626506024 0.97868
29.1566265060241 0.98094
29.3975903614458 0.98094
29.6385542168675 0.98094
29.8795180722892 0.98094
30.1204819277108 0.98296
30.3614457831325 0.98296
30.6024096385542 0.98296
30.8433734939759 0.98296
31.0843373493976 0.98472
31.3253012048193 0.98472
31.566265060241 0.98472
31.8072289156627 0.98472
32.0481927710843 0.98648
32.289156626506 0.98648
32.5301204819277 0.98648
32.7710843373494 0.98648
33.0120481927711 0.98786
33.2530120481928 0.98786
33.4939759036145 0.98786
33.7349397590361 0.98786
33.9759036144578 0.98786
34.2168674698795 0.98912
34.4578313253012 0.98912
34.6987951807229 0.98912
34.9397590361446 0.98912
35.1807228915663 0.99028
35.421686746988 0.99028
35.6626506024096 0.99028
35.9036144578313 0.99028
36.144578313253 0.99126
36.3855421686747 0.99126
36.6265060240964 0.99126
36.8674698795181 0.99126
37.1084337349398 0.99222
37.3493975903614 0.99222
37.5903614457831 0.99222
37.8313253012048 0.99222
38.0722891566265 0.9932
38.3132530120482 0.9932
38.5542168674699 0.9932
38.7951807228916 0.9932
39.0361445783133 0.99412
39.2771084337349 0.99412
39.5180722891566 0.99412
39.7590361445783 0.99412
40 0.99482
40.2409638554217 0.99482
40.4819277108434 0.99482
40.7228915662651 0.99482
40.9638554216867 0.99482
41.2048192771084 0.9954
41.4457831325301 0.9954
41.6867469879518 0.9954
41.9277108433735 0.9954
42.1686746987952 0.996
42.4096385542169 0.996
42.6506024096386 0.996
42.8915662650602 0.996
43.1325301204819 0.99654
43.3734939759036 0.99654
43.6144578313253 0.99654
43.855421686747 0.99654
44.0963855421687 0.99708
44.3373493975904 0.99708
44.578313253012 0.99708
44.8192771084337 0.99708
45.0602409638554 0.99754
45.3012048192771 0.99754
45.5421686746988 0.99754
45.7831325301205 0.99754
46.0240963855422 0.99786
46.2650602409639 0.99786
46.5060240963855 0.99786
46.7469879518072 0.99786
46.9879518072289 0.99786
47.2289156626506 0.99812
47.4698795180723 0.99812
47.710843373494 0.99812
47.9518072289157 0.99812
48.1927710843374 0.99848
48.433734939759 0.99848
48.6746987951807 0.99848
48.9156626506024 0.99848
49.1566265060241 0.99876
49.3975903614458 0.99876
49.6385542168675 0.99876
49.8795180722892 0.99876
50.1204819277108 0.99894
50.3614457831325 0.99894
50.6024096385542 0.99894
50.8433734939759 0.99894
51.0843373493976 0.99916
51.3253012048193 0.99916
51.566265060241 0.99916
51.8072289156626 0.99916
52.0481927710843 0.99926
52.289156626506 0.99926
52.5301204819277 0.99926
52.7710843373494 0.99926
53.0120481927711 0.99944
53.2530120481928 0.99944
53.4939759036145 0.99944
53.7349397590361 0.99944
53.9759036144578 0.99944
54.2168674698795 0.9995
54.4578313253012 0.9995
54.6987951807229 0.9995
54.9397590361446 0.9995
55.1807228915663 0.9996
55.421686746988 0.9996
55.6626506024096 0.9996
55.9036144578313 0.9996
56.144578313253 0.99964
56.3855421686747 0.99964
56.6265060240964 0.99964
56.8674698795181 0.99964
57.1084337349398 0.9997
57.3493975903614 0.9997
57.5903614457831 0.9997
57.8313253012048 0.9997
58.0722891566265 0.99972
58.3132530120482 0.99972
58.5542168674699 0.99972
58.7951807228916 0.99972
59.0361445783133 0.99976
59.2771084337349 0.99976
59.5180722891566 0.99976
59.7590361445783 0.99976
60 0.9998


==> plots/experiments/real_world_datasets/imagenet_set_sizes_distribution_cdf-001.tsv <==
5 -0.04999
5 1.04979


==> plots/experiments/real_world_datasets/plantclef2015_error_rate_average_set_size_plot-000.tsv <==
1 0.346917840156673
1.01393945767529 0.34412011563928
1.02807322383087 0.341648792315583
1.04240400702156 0.338571295346452
1.05693455355799 0.335913457054929
1.07166764803286 0.333255618763406
1.0866061138546 0.330318008020144
1.10175281378839 0.327753427212534
1.11711065050482 0.325701762566446
1.13268256713615 0.322904038049053
1.14847154784029 0.320292828499487
1.16448061837269 0.318194535111443
1.18071284666619 0.315629954303833
1.19717134341897 0.31283222978644
1.21385926269063 0.310827193882309
1.23077980250667 0.308309241816656
1.24793620547131 0.305837918492959
1.26533175938894 0.303319966427306
1.28296979789415 0.301361559265131
1.30085370109057 0.29907675090926
1.31898689619867 0.296512170101651
1.3373728582125 0.294273990487737
1.35601511056563 0.291849295905997
1.37491722580642 0.289331343840343
1.39408282628258 0.286720134290777
1.4135155848354 0.284108924741211
1.43321922550357 0.281311200223818
1.4531975242369 0.279679194255339
1.47345430961984 0.277394385899468
1.49399346360526 0.275249463769467
1.51481892225835 0.27319779912338
1.5359346765109 0.271052876993379
1.55734477292613 0.269094469831204
1.57905331447418 0.267042805185116
1.60106446131832 0.264991140539028
1.62338243161228 0.26307936211881
1.64601150230855 0.261074326214679
1.66895600997802 0.259209176536417
1.69222035164104 0.25701762566446
1.71580898561001 0.254546302340763
1.7397264323438 0.252541266436632
1.76397727531404 0.250069943112935
1.78856616188346 0.248391308402499
1.8134978041965 0.246666044950107
1.83877698008233 0.244894152755759
1.86440853397049 0.242842488109671
1.89039737781922 0.241117224657279
1.91674849205682 0.239158817495104
1.94346692653602 0.237340296558799
1.9705578015018 0.235381889396624
1.99802630857255 0.233516739718362
2.02587771173502 0.231604961298144
2.05411734835306 0.229599925394013
2.08275063019052 0.227781404457708
2.11178304444824 0.225916254779446
2.14122015481573 0.223724703907489
2.17106760253727 0.222139326680966
2.20133110749303 0.220926979390096
2.23201646929523 0.219434859647487
2.26312956839953 0.217896111162921
2.29467636723194 0.216777021355964
2.32666291133146 0.214818614193789
2.35909533050864 0.213419751935093
2.39197984002024 0.211461344772918
2.42532274176035 0.210015853772265
2.45913042546804 0.208663620255526
2.49340936995188 0.207264757996829
2.5281661443315 0.206052410705959
2.56340740929652 0.20442040473748
2.59913991838293 0.203068171220741
2.63537051926739 0.201156392800522
2.67210615507943 0.199990674251609
2.70935386573205 0.198591811992912
2.74712078927081 0.197192949734216
2.78541416324177 0.195514315023781
2.82424132607844 0.194115452765084
2.86360971850812 0.192809847990301
2.90352688497781 0.191271099505735
2.94400047510003 0.190058752214865
2.98503824511873 0.18810034505269
3.02664805939569 0.186934626503777
3.06883789191764 0.185722279212907
3.11161582782436 0.184370045696167
3.15499006495809 0.182738039727688
3.19896891543454 0.181432434952905
3.24356080723581 0.180126830178122
3.28877428582551 0.179054369113121
3.33461801578636 0.178075165532034
3.38110078248068 0.176256644595729
3.42823149373397 0.175090926046815
3.47601918154198 0.173785321272032
3.52447300380159 0.172899375174858
3.57360224606579 0.171733656625944
3.62341632332315 0.170381423109205
3.67392478180208 0.169681991979856
3.72513730080021 0.168609530914856
3.77706369453937 0.167397183623986
3.82971391404628 0.166231465075072
3.88309804905961 0.164925860300289
3.93722632996348 0.163620255525506
3.99210912974805 0.162407908234636
4.04775696599732 0.161661848363331
4.10418050290471 0.160915788492026
4.16139055331671 0.159843327427026
4.21939808080503 0.15844446516833
4.27821420176762 0.157325375361373
4.33785018755899 0.156066399328546
4.39831746665022 0.155227081973328
4.45962762681909 0.153968105940502
4.5217924173707 0.152942273617458
4.5848237513891 0.152196213746153
4.64873370802026 0.151077123939196
4.71353453478691 0.149911405390283
4.7792386499356 0.148605800615499
4.8458586448165 0.147766483260282
4.91340728629636 0.146600764711368
4.98189751920516 0.145808076098107
5.05134246881676 0.145062016226802
5.12175544336424 0.144269327613541
5.19314993659021 0.143103609064627
5.26553963033276 0.142077776741584
5.33893839714735 0.141098573160496
5.41336030296538 0.140352513289191
5.48881960978967 0.139140165998321
5.56533077842765 0.137927818707451
5.64290847126254 0.136715471416581
5.72156755506325 0.135596381609624
5.80132310383338 0.134384034318754
5.88219040169996 0.133125058285927
5.96418494584246 0.131959339737014
6.04732244946265 0.131120022381796
6.13161884479578 0.130327333768535
6.21709028616383 0.129441387671361
6.30375315307128 0.128695327800056
6.391624053344 0.128182411638534
6.48071982631197 0.127109950573534
6.57105754603627 0.125897603282663
6.66265452458115 0.125011657185489
6.75552831533164 0.123985824862445
6.84969671635745 0.12337965121701
6.9451777738237 0.122633591345706
7.04198978544929 0.121934160216357
7.1401513040134 0.121281357828966
7.23968114091088 0.120255525505922
7.34059836975721 0.119416208150704
7.44292233004376 0.11853026205353
7.54667263084389 0.117457800988529
7.65186915457082 0.11703814231092
7.75853206078784 0.116431968665485
7.86668179007158 0.11582579502005
7.97633906792928 0.114799962697006
8.08752490877045 0.113634244148093
8.20026061993413 0.112934813018745
8.31456780577207 0.111908980695701
8.43046837178897 0.111162920824396
8.54798452884041 0.110556747178961
8.66713879738923 0.109997202275483
8.78795401182132 0.109157884920265
8.91045332482152 0.108784854984613
9.03466021181053 0.107665765177655
9.16059847544371 0.107432621467873
9.2882922501725 0.106733190338525
9.41776600686952 0.105893872983307
9.54904455751808 0.104914669402219
9.68215305996708 0.104028723305045
9.81711702275219 0.103189405949828
9.95396230998424 0.102396717336566
10.0927151463057 0.101697286207218
10.2334021219164 0.101091112561783
10.3760501976691 0.100438310174392
10.5206867102362 0.0998321365289564
10.6673393773486 0.0990394479156952
10.8160363031071 0.0983400167863471
10.9668059833687 0.0972675557213466
11.119677311207 0.0966147533339551
11.2746795824495 0.0961484659143896
11.4318425012915 0.0951692623333023
11.5911961859889 0.0943299449780844
11.7527711746295 0.0935838851067798
11.9165984309856 0.0929310827193882
12.0827093504478 0.0921850228480836
12.2511357660412 0.0912990767509093
12.4219099545262 0.0911125617830831
12.5950646425836 0.0903665019117784
12.7706330130864 0.0895738132985172
12.948648711459 0.0888277534272125
13.1291458521247 0.088174951039821
13.3121590250431 0.0871957474587336
13.4977233023394 0.0864963163293855
13.6858742450252 0.0856569989741677
13.8766479098131 0.0850508253287326
14.0700808560269 0.0845845379091672
14.2662101526074 0.0838851067798191
14.4650733852165 0.0829059031987317
14.6667086634397 0.0818800708756878
14.8711546280895 0.08104075352047
15.0784504586105 0.0805744661009046
15.2886358805873 0.0798284062296
15.5017511733577 0.0793621188100345
15.7178371777316 0.0789890888743822
15.9369353038178 0.0783829152289471
16.1590875389592 0.0774037116478598
16.3843364557798 0.0769374242282943
16.6127252203429 0.0762846218409027
16.8442976004232 0.0754919332276415
17.0790979738943 0.0746992446143803
17.3171713372335 0.0741863284528583
17.5585633141447 0.0736267835493798
17.8033201643011 0.0728807236780752
18.0514887922111 0.0723211787745967
18.3031167562061 0.0717616338711181
18.5582522775552 0.0709223165159004
18.8169442497056 0.0703627716124219
19.0792422476527 0.0697565979669869
19.3451965374405 0.0691504243215518
19.6148580857943 0.0686375081600299
19.8882785698881 0.0679380770306817
20.1655103872475 0.0674251608691597
20.4466066657912 0.0667723584817682
20.7316212740123 0.0661661848363331
21.0206088313016 0.0655133824489416
21.3136247184144 0.0650937237713326
21.6107250880838 0.0644875501258976
21.9119668757815 0.0637881189965495
22.2174078106288 0.0633684603189406
22.5271064264598 0.0629954303832883
22.8411220730382 0.0622959992539401
23.1595149274315 0.0617830830924182
23.4823460055428 0.0611302807050266
23.8096771738036 0.0607572507693742
24.1415711610302 0.0601977058658958
24.4780915704444 0.0598713046721999
24.8193028918626 0.0593117597687215
25.1652705140539 0.0587988436071994
25.5160607372719 0.0584724424135037
25.8717407859592 0.0576331250582859
26.2323788216312 0.0569803226708944
26.5980439559376 0.0564674065093724
26.9688062639069 0.0561876340576332
27.3447367973758 0.0557213466380677
27.7259075986048 0.0553016879604589
28.1123917140846 0.0548820292828499
28.5042632085343 0.0544623706052411
28.9015971790951 0.0539028257017625
29.3044697697214 0.0535297957661103
29.7129581857733 0.0529236221206751
30.1271407088116 0.052643849668936
30.5470967115997 0.0521309335074139
30.9729066733141 0.051618017345892
31.4046521949675 0.0511051011843701
31.8424160150465 0.0507786999906743
32.2862820253673 0.0502657838291523
32.7363352871525 0.049986011377413
33.1926620473319 0.0494264664739346
33.6553497550709 0.0490068077963256
34.1244870785289 0.0486804066026298
34.6001639218511 0.0480742329571948
35.0824714423979 0.0476079455376294
35.5715020682139 0.0473748018278467
36.0673495157403 0.0470484006341509
36.5701088077749 0.0460691970530636
37.0798762916817 0.0455562808915415
37.5967496578547 0.0451366222139327
38.1208279584389 0.0449501072461065
38.6522116263126 0.044483819826541
39.191002494334 0.0440641611489322
39.7373038148561 0.0436445024713233
40.2912202795135 0.0429450713419752
40.8528580392856 0.0424321551804532
41.422324724839 0.0420124965028443
41.9997294671531 0.0416860953091486
42.5851829184341 0.0414063228574093
43.1787972733202 0.0408001492119743
43.7806862903817 0.0402406043084957
44.3909653139217 0.0400540893406696
45.0097512960805 0.0394945444371911
45.6371628192476 0.039308029469365
46.2733201187869 0.0389349995337126
46.918345106078 0.0385619695980602
47.5723613918789 0.0380490534365383
48.2354943100147 0.0375827660169729
48.9078709413959 0.0369299636295812
49.5896201383721 0.0365103049519724
50.2808725494248 0.0360440175324069
50.9817606442042 0.0357642450806678
51.692418738916 0.0354844726289285
52.4129830220606 0.0352047001771892
53.1435915805324 0.0348782989834934
53.8843844260822 0.0345518977897976
54.6355035221488 0.0342721253380583
55.397092811064 0.0337592091765364
56.1692982416381 0.0335726942087102
56.9522677971283 0.0334794367247971
57.7461515235982 0.0332462930150145
58.5511015586724 0.0325934906276228
59.3672721606912 0.0324069756597967
60.1948197382727 0.0320339457241443
61.0339028802862 0.0318474307563182
61.8846823862439 0.0316609157884921
62.7473212971158 0.0309614846591439
63.6219849265749 0.0304485684976219
64.5088408926769 0.0301221673039261
65.4080591499826 0.0297025086263173
66.3198120221267 0.0291429637228388
67.2442742348425 0.0289098200130561
68.1816229494448 0.0285367900774037
69.1320377967813 0.0281637601417514
70.0957009116562 0.0280238739158818
71.0727969677342 0.0276042152382728
72.0635132129305 0.0272311853026206
73.068039505295 0.0269980415928378
74.0865683493956 0.0268115266250116
75.1192949332096 0.0263918679474028
76.1664171655289 0.0262519817215332
77.2281357138864 0.0259255805278373
78.3046540430119 0.0256924368180547
79.3961784538228 0.0254592931082719
80.5029181229598 0.0253194068824023
81.6250851428723 0.0252261493984892
82.7628945624635 0.0247132332369673
83.9165644283016 0.0243868320432715
85.0863158264058 0.0241536883334887
86.2723729246145 0.0238739158817495
87.4749630155442 0.0235475146880537
88.6943165601471 0.023221113494358
89.9306672318762 0.0230345985265318
91.1842519614657 0.0226149398489228
92.4553109823357 0.0222885386552271
93.74408787663 0.0220087662034878
95.0508296218951 0.0219155087195747
96.3757866384109 0.021682365009792
97.71921283718 0.0212160775902266
99.0813656685867 0.0210295626224004
100.462506171734 0.0208430476545742
101.862899024469 0.0202835027510958
103.282812594103 0.020050359041313
104.722518988843 0.0197239578476173
106.182294109938 0.0195374428797911
107.662417704549 0.0192110416860953
109.163173419361 0.0190245267182692
110.684848854941 0.0186514967826168
112.227735620851 0.0185116105567472
113.792129391532 0.0181852093630513
115.378329962966 0.0178588081693556
116.986641310131 0.0174857782337032
118.617371645248 0.0174391494917467
120.270833476851 0.0172526345239206
121.947343669674 0.0171127482980509
123.647223505371 0.0167863471043551
125.370798744092 0.0164599459106594
127.118399686903 0.0163200596847897
128.890361239089 0.016086915975007
130.687022974335 0.0159936584910939
132.508729199795 0.0155273710715285
134.355829022083 0.0153874848456589
136.228676414165 0.0152009698778327
138.127630283201 0.0149211974260934
140.053054539322 0.0147346824582673
142.005318165368 0.0145015387484846
143.984795287601 0.014454910006528
145.991865247398 0.0142217662967453
148.026912673951 0.0140818800708757
150.090327557974 0.0138953651030496
152.182505326439 0.0137554788771799
154.303846918356 0.0136155926513103
156.45475886161 0.0131493052317448
158.635653350859 0.0129627902639187
160.846948326536 0.0126830178121794
163.089067554933 0.0125431315863098
165.362440709418 0.0123566166184836
167.66750345277 0.0122167303926141
170.004697520672 0.0121701016506575
172.374470806362 0.0120302154247879
174.777277446468 0.0118903291989182
177.213577908036 0.0117504429730486
179.683839076772 0.0115639280052224
182.188534346517 0.0115172992632658
184.728143709963 0.0114706705213093
187.303153850644 0.0112375268115267
189.914058236194 0.0110510118437005
192.56135721292 0.0108644968758743
195.245558101686 0.0105380956821784
197.967175295133 0.0101184370045696
200.726730356257 0.0100251795206565
203.524752118358 0.00979203581087384
206.361776786386 0.00955889210109107
209.238348039698 0.00923249090739531
212.155017136245 0.00890608971369955
215.112343018217 0.00881283222978646
218.110892419152 0.00871957474587337
221.151239972549 0.00853305977804719
224.233968321984 0.00848643103609059
227.359668232772 0.00825328732630792
230.528938705171 0.00820665858435143
233.742387089182 0.00811340110043834
237.000629200933 0.00788025739065557
240.304289440697 0.0076471136808729
243.654000912547 0.0076004849389163
247.050405545683 0.00736734122913363
250.49415421745 0.00722745500326405
253.985906878073 0.00699431129348127
257.52633267712 0.00690105380956818
261.116110091746 0.006714538841742
264.755927056707 0.00666791009978551
268.446481096196 0.00648139513195933
272.188479457518 0.00643476639000284
275.982639246618 0.00638813764804624
279.829687565512 0.00624825142217666
283.730361651621 0.00606173645435049
287.685409019059 0.00601510771239389
291.69558760188 0.00573533526065462
295.761665899325 0.00568870651869813
299.884423123103 0.00559544903478504
304.064649346707 0.00522241909913268
308.303145656828 0.00512916161521959
312.60072430687 0.00498927538935001
316.958208872612 0.00489601790543692
321.376434410028 0.00489601790543692
325.856247615323 0.00470950293761074
330.398506987186 0.00447635922782808
335.004082991313 0.0042898442600019
339.673858227221 0.00414995803413221
344.408727597382 0.00405670055021912
349.209598478727 0.00382355684043645
354.077390896527 0.00368367061456687
359.013037700707 0.00359041313065378
364.017484744614 0.00345052690478409
369.091691066278 0.00326401193695791
374.236629072198 0.00321738319500142
379.453284723694 0.00298423948521864
384.742657725851 0.00284435325934906
390.105761719099 0.00279772451739257
395.54362447347 0.00279772451739257
401.05728808555 0.00275109577543597
406.647809178186 0.00270446703347949
412.316259102975 0.0025645808076098
418.063724145576 0.0025645808076098
423.891305733878 0.0025645808076098
429.80012064908 0.00242469458174022
435.791301239703 0.00242469458174022
441.865995638594 0.00237806583978362
448.025367982949 0.00223817961391404
454.270598637404 0.00214492213000095
460.60288442024 0.00214492213000095
467.023438832734 0.00200503590413126
473.533492291712 0.00191177842021817
480.134292365345 0.00186514967826168
486.827104012228 0.00177189219434859
493.613209823792 0.0016786347104355
500.493910270095 0.00158537722652241
507.470523949047 0.00158537722652241
514.544387839093 0.00149211974260932
521.716857555435 0.00149211974260932
528.989307609815 0.00149211974260932
536.363131673924 0.00135223351673974
543.83974284648 0.00130560477478314
551.42057392403 0.00130560477478314
559.107077675529 0.00130560477478314
566.900727120743 0.00125897603282665
574.803015812535 0.00121234729087005
582.815458123085 0.00111908980695696
590.939589534097 0.000932574839130895
599.176966931062 0.000885946097174295
607.529168901607 0.000839317355217806
615.997796038017 0.000792688613261205
624.584471243962 0.000792688613261205
633.290840045511 0.000746059871304716
642.118570906476 0.000746059871304716
651.069355548146 0.000746059871304716
660.144909273489 0.000746059871304716
669.346971295866 0.000699431129348116
678.67730507233 0.000606173645435026
688.137698641567 0.000606173645435026
697.729964966554 0.000559544903478537
707.455942281988 0.000559544903478537
717.317494446561 0.000512916161521937
727.316511300145 0.000466287419565448
737.454909025955 0.000419658677608847
747.734630517759 0.000326401193695758
758.157645752211 0.000279772451739269
768.725952166373 0.000233143709782668
779.441575040495 0.000186514967826179
790.306567886135 0.000186514967826179
801.323012839689 0.000139886225869579
812.493021061405 0.000139886225869579
823.818733139961 9.32574839130895e-05
835.302319502678 9.32574839130895e-05
846.945980831459 9.32574839130895e-05
858.751948484517 9.32574839130895e-05
870.722484923992 4.66287419564893e-05
882.859884149515 4.66287419564893e-05
895.16647213783 4.66287419564893e-05
907.644607288536 4.66287419564893e-05
920.296680876042 4.66287419564893e-05
933.125117507825 4.66287419564893e-05
946.132375589077 4.66287419564893e-05
959.320947793824 4.66287419564893e-05
972.693361542617 4.66287419564893e-05
986.252179486878 0
1000 0


==> plots/experiments/real_world_datasets/plantclef2015_error_rate_average_set_size_plot-001.tsv <==
1 0.358435139419938
2 0.260981068730766
3 0.215331530355311
4 0.187587428891169
5 0.169681991979856
6 0.15709223165159
7 0.146600764711368
8 0.137088501352233
9 0.129161615219621
10 0.12337965121701
11 0.118017345892008
12 0.113354471696354
13 0.109111256178308
14 0.105707358015481
15 0.101977058658957
16 0.0982933880443906
17 0.0957754359787373
18 0.0929777114613448
19 0.0907395318474308
20 0.0885479809754732
21 0.0864496875874289
22 0.0843047654574279
23 0.0824396157791663
24 0.0805278373589481
25 0.0788958313904691
26 0.0772171966800336
27 0.0755385619695981
28 0.0735801548074233
29 0.0726009512263359
30 0.0712953464515528
31 0.0698032267089433
32 0.0684976219341602
33 0.0678448195467686
34 0.0662594423202462
35 0.0651869812552457
36 0.0639746339643756
37 0.0627622866735056
38 0.0617830830924182
39 0.0607572507693742
40 0.0598713046721999
41 0.058752214865243
42 0.0573999813485032
43 0.056607292735242
44 0.0559078616058939
45 0.0547421430569803
46 0.0539494544437191
47 0.0531567658304579
48 0.0521309335074139
49 0.0512916161521962
50 0.0503590413130653
51 0.0496129814417607
52 0.0490068077963256
53 0.0484006341508906
54 0.0477944605054555
55 0.0471416581180639
56 0.0462090832789331
57 0.046022568311107
58 0.0456029096334981
59 0.0451366222139327
60 0.0444371910845845
61 0.0439242749230626
62 0.0431782150517579
63 0.0425720414063229
64 0.0419192390189312
65 0.0414529515993658
66 0.0408467779539308
67 0.0403338617924088
68 0.0398209456308869
69 0.0394945444371911
70 0.0392147719854519
71 0.0387951133078429
72 0.0386552270819733
73 0.0379091672106686
74 0.0374895085330598
75 0.0370232211134943
76 0.0366968199197986
77 0.0363704187261028
78 0.0359041313065374
79 0.0356709875967547
80 0.0353445864030588
81 0.0349715564674065
82 0.0345518977897976
83 0.0343653828219714
84 0.033899095402406
85 0.0334328079828407
86 0.0330131493052317
87 0.0325468618856664
88 0.0323137181758836
89 0.0321272032080574
90 0.0318474307563182
91 0.0315210295626224
92 0.0313345145947962
93 0.0309614846591439
94 0.0308215984332743
95 0.0304019397556654
96 0.0303553110137088
97 0.0299822810780566
98 0.0297025086263173
99 0.0294693649165345
100 0.0292362212067518
101 0.028816562529143
102 0.0286300475613168
103 0.0281171313997949
104 0.0278373589480556
105 0.0275575864963163
106 0.0273710715284902
107 0.027184556560664
108 0.0269514128508813
109 0.0267648978830551
110 0.026578382915229
111 0.0264851254313159
112 0.0264384966893593
113 0.0263452392054463
114 0.0259722092697939
115 0.0257390655600112
116 0.0254592931082719
117 0.0253194068824023
118 0.0251795206565327
119 0.0249463769467499
120 0.0248531194628369
121 0.0245267182691411
122 0.0242469458174018
123 0.0240604308495757
124 0.023827287139793
125 0.0236407721719668
126 0.0235941434300102
127 0.0235008859460972
128 0.0231744847524014
129 0.0230345985265318
130 0.0227548260747925
131 0.0225683111069663
132 0.0224284248810968
133 0.0222885386552271
134 0.0221486524293575
135 0.0218688799776182
136 0.0217756224937051
137 0.021682365009792
138 0.0214492213000094
139 0.0212160775902266
140 0.0211228201063135
141 0.0208430476545742
142 0.0206565326867482
143 0.0205166464608785
144 0.0204233889769654
145 0.0203767602350089
146 0.0202368740091392
147 0.0200969877832696
148 0.0199571015573999
149 0.0199571015573999
150 0.0198172153315304
151 0.0197705865895739
152 0.0196773291056608
153 0.0195374428797911
154 0.0192576704280518
155 0.0191177842021822
156 0.0191177842021822
157 0.0190245267182692
158 0.018838011750443
159 0.0186514967826168
160 0.0185582392987037
161 0.0185582392987037
162 0.0185116105567472
163 0.0184649818147906
164 0.0181852093630513
165 0.0181385806210949
166 0.0180919518791383
167 0.0179520656532687
168 0.0178588081693556
169 0.0178121794273991
170 0.017718921943486
171 0.0176256644595729
172 0.0173925207497901
173 0.0173458920078337
174 0.0172992632658771
175 0.0171593770400075
176 0.0170661195560944
177 0.0170194908141378
178 0.0170194908141378
179 0.0168796045882682
180 0.0168329758463117
181 0.0167397183623986
182 0.0167397183623986
183 0.016693089620442
184 0.016693089620442
185 0.0165532033945724
186 0.0165065746526158
187 0.0164599459106594
188 0.0164599459106594
189 0.0163666884267463
190 0.0161801734589201
191 0.0161801734589201
192 0.0161801734589201
193 0.0161801734589201
194 0.0161335447169635
195 0.0160402872330504
196 0.0159470297491374
197 0.0158537722652243
198 0.0158537722652243
199 0.0157605147813112
200 0.0156206285554416
201 0.0155273710715285
202 0.0155273710715285
203 0.0155273710715285
204 0.0155273710715285
205 0.015480742329572
206 0.0153874848456589
207 0.0152942273617458
208 0.0152009698778327
209 0.0151543411358761
210 0.01496782616805
211 0.0148279399421803
212 0.0147346824582673
213 0.0145481674904411
214 0.0145015387484846
215 0.0145015387484846
216 0.014454910006528
217 0.0143150237806584
218 0.0142217662967453
219 0.0142217662967453
220 0.0141285088128322
221 0.0140818800708757
222 0.0140352513289191
223 0.0140352513289191
224 0.0139419938450061
225 0.0138953651030496
226 0.0138021076191365
227 0.0136622213932668
228 0.0136622213932668
229 0.0136155926513103
230 0.0135223351673972
231 0.0134290776834841
232 0.013335820199571
233 0.0132425627156579
234 0.0131959339737013
235 0.0131959339737013
236 0.0131026764897884
237 0.0131026764897884
238 0.0130560477478318
239 0.0129627902639187
240 0.0129627902639187
241 0.0129161615219622
242 0.0128695327800056
243 0.0128695327800056
244 0.0127762752960925
245 0.012729646554136
246 0.0126830178121794
247 0.0125431315863098
248 0.0125431315863098
249 0.0124498741023967
250 0.012309987876527
251 0.012309987876527
252 0.0122633591345706
253 0.0122633591345706
254 0.0122633591345706
255 0.0121701016506575
256 0.012123472908701
257 0.012123472908701
258 0.0119369579408748
259 0.0118903291989182
260 0.0118437004569617
261 0.0117504429730486
262 0.011703814231092
263 0.0116105567471789
264 0.0116105567471789
265 0.0116105567471789
266 0.0115639280052224
267 0.0114706705213093
268 0.0114706705213093
269 0.0114240417793527
270 0.0113774130373963
271 0.0112841555534832
272 0.0112375268115267
273 0.0111908980695701
274 0.011097640585657
275 0.011097640585657
276 0.0110043831017439
277 0.0109111256178308
278 0.0109111256178308
279 0.0107712393919612
280 0.0107712393919612
281 0.0106779819080481
282 0.0106313531660915
283 0.010491466940222
284 0.010491466940222
285 0.010491466940222
286 0.0103982094563089
287 0.0103982094563089
288 0.0103982094563089
289 0.0103982094563089
290 0.0103515807143524
291 0.0103049519723958
292 0.0102116944884827
293 0.0102116944884827
294 0.0102116944884827
295 0.0101650657465262
296 0.0100251795206565
297 0.00997855077870002
298 0.00983866455283033
299 0.00969877832696076
300 0.00969877832696076
301 0.00969877832696076
302 0.00969877832696076
303 0.00960552084304767
304 0.00960552084304767
305 0.00960552084304767
306 0.00955889210109107
307 0.00946563461717798
308 0.00941900587522149
309 0.00941900587522149
310 0.00927911964935191
311 0.00927911964935191
312 0.00918586216543882
313 0.00913923342348222
314 0.00913923342348222
315 0.00913923342348222
316 0.00909260468152573
317 0.00904597593956913
318 0.00899934719761264
319 0.00899934719761264
320 0.00890608971369955
321 0.00885946097174295
322 0.00885946097174295
323 0.00876620348782986
324 0.00871957474587337
325 0.00871957474587337
326 0.00871957474587337
327 0.00867294600391677
328 0.00867294600391677
329 0.00862631726196028
330 0.00862631726196028
331 0.00857968852000368
332 0.00857968852000368
333 0.00853305977804719
334 0.00853305977804719
335 0.00848643103609059
336 0.00848643103609059
337 0.00839317355217761
338 0.00839317355217761
339 0.00839317355217761
340 0.00834654481022101
341 0.00834654481022101
342 0.00829991606826452
343 0.00825328732630792
344 0.00825328732630792
345 0.00820665858435143
346 0.00820665858435143
347 0.00820665858435143
348 0.00820665858435143
349 0.00820665858435143
350 0.00820665858435143
351 0.00820665858435143
352 0.00806677235848174
353 0.00802014361652525
354 0.00797351487456865
355 0.00797351487456865
356 0.00792688613261217
357 0.00792688613261217
358 0.00788025739065557
359 0.00783362864869908
360 0.00769374242282939
361 0.00769374242282939
362 0.00769374242282939
363 0.0076004849389163
364 0.00750722745500332
365 0.00750722745500332
366 0.00741396997109023
367 0.00736734122913363
368 0.00736734122913363
369 0.00732071248717714
370 0.00732071248717714
371 0.00732071248717714
372 0.00732071248717714
373 0.00732071248717714
374 0.00732071248717714
375 0.00732071248717714
376 0.00732071248717714
377 0.00732071248717714
378 0.00732071248717714
379 0.00732071248717714
380 0.00727408374522054
381 0.00727408374522054
382 0.00727408374522054
383 0.00722745500326405
384 0.00722745500326405
385 0.00722745500326405
386 0.00722745500326405
387 0.00722745500326405
388 0.00713419751935096
389 0.00713419751935096
390 0.00713419751935096
391 0.00713419751935096
392 0.00713419751935096
393 0.00713419751935096
394 0.00713419751935096
395 0.00713419751935096
396 0.00713419751935096
397 0.00704094003543787
398 0.00704094003543787
399 0.00699431129348127
400 0.00699431129348127
401 0.00694768255152478
402 0.00694768255152478
403 0.00694768255152478
404 0.00694768255152478
405 0.00694768255152478
406 0.00690105380956818
407 0.00690105380956818
408 0.00690105380956818
409 0.00680779632565509
410 0.00680779632565509
411 0.0067611675836986
412 0.0067611675836986
413 0.0067611675836986
414 0.006714538841742
415 0.006714538841742
416 0.006714538841742
417 0.006714538841742
418 0.00666791009978551
419 0.00662128135782891
420 0.00652802387391593
421 0.00648139513195933
422 0.00643476639000284
423 0.00638813764804624
424 0.00629488016413315
425 0.00629488016413315
426 0.00624825142217666
427 0.00624825142217666
428 0.00624825142217666
429 0.00624825142217666
430 0.00624825142217666
431 0.00620162268022006
432 0.00615499393826358
433 0.00615499393826358
434 0.00610836519630698
435 0.00606173645435049
436 0.00606173645435049
437 0.00606173645435049
438 0.00606173645435049
439 0.00606173645435049
440 0.00606173645435049
441 0.0059684789704374
442 0.0059684789704374
443 0.0059218502284808
444 0.0059218502284808
445 0.0059218502284808
446 0.0059218502284808
447 0.00587522148652431
448 0.00587522148652431
449 0.00578196400261122
450 0.00578196400261122
451 0.00573533526065462
452 0.00568870651869813
453 0.00568870651869813
454 0.00568870651869813
455 0.00559544903478504
456 0.00559544903478504
457 0.00559544903478504
458 0.00559544903478504
459 0.00545556280891546
460 0.00545556280891546
461 0.00545556280891546
462 0.00540893406695886
463 0.00526904784108928
464 0.00526904784108928
465 0.00526904784108928
466 0.00522241909913268
467 0.00522241909913268
468 0.00517579035717619
469 0.00517579035717619
470 0.00517579035717619
471 0.00512916161521959
472 0.0050359041313065
473 0.00498927538935001
474 0.00498927538935001
475 0.00498927538935001
476 0.00498927538935001
477 0.00498927538935001
478 0.00498927538935001
479 0.00498927538935001
480 0.00498927538935001
481 0.00498927538935001
482 0.00494264664739341
483 0.00489601790543692
484 0.00484938916348032
485 0.00484938916348032
486 0.00484938916348032
487 0.00484938916348032
488 0.00484938916348032
489 0.00480276042152383
490 0.00480276042152383
491 0.00480276042152383
492 0.00480276042152383
493 0.00475613167956723
494 0.00475613167956723
495 0.00470950293761074
496 0.00470950293761074
497 0.00470950293761074
498 0.00470950293761074
499 0.00470950293761074
500 0.00466287419565425
501 0.00466287419565425
502 0.00456961671174116
503 0.00452298796978456
504 0.00452298796978456
505 0.00452298796978456
506 0.00452298796978456
507 0.00452298796978456
508 0.00452298796978456
509 0.00447635922782808
510 0.00447635922782808
511 0.00447635922782808
512 0.00447635922782808
513 0.00442973048587147
514 0.00438310174391499
515 0.0042898442600019
516 0.0042898442600019
517 0.0042898442600019
518 0.0042898442600019
519 0.0042898442600019
520 0.0042898442600019
521 0.0042432155180453
522 0.0042432155180453
523 0.0042432155180453
524 0.0042432155180453
525 0.0042432155180453
526 0.00419658677608881
527 0.00414995803413221
528 0.00414995803413221
529 0.00410332929217572
530 0.00405670055021912
531 0.00405670055021912
532 0.00405670055021912
533 0.00401007180826263
534 0.00396344306630603
535 0.00387018558239294
536 0.00382355684043645
537 0.00377692809847985
538 0.00377692809847985
539 0.00377692809847985
540 0.00373029935652336
541 0.00373029935652336
542 0.00373029935652336
543 0.00373029935652336
544 0.00373029935652336
545 0.00373029935652336
546 0.00373029935652336
547 0.00373029935652336
548 0.00373029935652336
549 0.00373029935652336
550 0.00373029935652336
551 0.00373029935652336
552 0.00373029935652336
553 0.00373029935652336
554 0.00368367061456687
555 0.00368367061456687
556 0.00368367061456687
557 0.00368367061456687
558 0.00368367061456687
559 0.00363704187261027
560 0.00349715564674069
561 0.00349715564674069
562 0.00349715564674069
563 0.00349715564674069
564 0.00349715564674069
565 0.00349715564674069
566 0.00349715564674069
567 0.00349715564674069
568 0.00349715564674069
569 0.00349715564674069
570 0.00349715564674069
571 0.0034038981628276
572 0.003357269420871
573 0.003357269420871
574 0.003357269420871
575 0.003357269420871
576 0.003357269420871
577 0.003357269420871
578 0.003357269420871
579 0.003357269420871
580 0.00331064067891451
581 0.00331064067891451
582 0.00331064067891451
583 0.00331064067891451
584 0.00331064067891451
585 0.00326401193695791
586 0.00326401193695791
587 0.00326401193695791
588 0.00326401193695791
589 0.00321738319500142
590 0.00321738319500142
591 0.00321738319500142
592 0.00321738319500142
593 0.00321738319500142
594 0.00317075445304482
595 0.00317075445304482
596 0.00317075445304482
597 0.00317075445304482
598 0.00317075445304482
599 0.00317075445304482
600 0.00317075445304482
601 0.00312412571108833
602 0.00303086822717524
603 0.00298423948521864
604 0.00298423948521864
605 0.00298423948521864
606 0.00298423948521864
607 0.00298423948521864
608 0.00298423948521864
609 0.00298423948521864
610 0.00298423948521864
611 0.00289098200130555
612 0.00289098200130555
613 0.00289098200130555
614 0.00289098200130555
615 0.00289098200130555
616 0.00284435325934906
617 0.00284435325934906
618 0.00284435325934906
619 0.00284435325934906
620 0.00284435325934906
621 0.00284435325934906
622 0.00275109577543597
623 0.00275109577543597
624 0.00275109577543597
625 0.00270446703347949
626 0.00270446703347949
627 0.00270446703347949
628 0.00270446703347949
629 0.00270446703347949
630 0.00265783829152288
631 0.00265783829152288
632 0.00265783829152288
633 0.00265783829152288
634 0.00265783829152288
635 0.00265783829152288
636 0.0026112095495664
637 0.0026112095495664
638 0.0026112095495664
639 0.0026112095495664
640 0.0026112095495664
641 0.0026112095495664
642 0.0026112095495664
643 0.0025645808076098
644 0.0025645808076098
645 0.00251795206565331
646 0.00251795206565331
647 0.00251795206565331
648 0.00251795206565331
649 0.00247132332369671
650 0.00247132332369671
651 0.00247132332369671
652 0.00247132332369671
653 0.00247132332369671
654 0.00242469458174022
655 0.00242469458174022
656 0.00242469458174022
657 0.00242469458174022
658 0.00242469458174022
659 0.00242469458174022
660 0.00242469458174022
661 0.00242469458174022
662 0.00242469458174022
663 0.00242469458174022
664 0.00242469458174022
665 0.00237806583978362
666 0.00237806583978362
667 0.00237806583978362
668 0.00233143709782713
669 0.00233143709782713
670 0.00233143709782713
671 0.00233143709782713
672 0.00228480835587053
673 0.00228480835587053
674 0.00228480835587053
675 0.00228480835587053
676 0.00228480835587053
677 0.00228480835587053
678 0.00228480835587053
679 0.00228480835587053
680 0.00228480835587053
681 0.00228480835587053
682 0.00228480835587053
683 0.00228480835587053
684 0.00223817961391404
685 0.00223817961391404
686 0.00223817961391404
687 0.00223817961391404
688 0.00223817961391404
689 0.00223817961391404
690 0.00223817961391404
691 0.00223817961391404
692 0.00223817961391404
693 0.00214492213000095
694 0.00214492213000095
695 0.00214492213000095
696 0.00214492213000095
697 0.00209829338804435
698 0.00209829338804435
699 0.00209829338804435
700 0.00200503590413126
701 0.00200503590413126
702 0.00200503590413126
703 0.00200503590413126
704 0.00200503590413126
705 0.00200503590413126
706 0.00200503590413126
707 0.00200503590413126
708 0.00200503590413126
709 0.00200503590413126
710 0.00200503590413126
711 0.00200503590413126
712 0.00200503590413126
713 0.00200503590413126
714 0.00200503590413126
715 0.00195840716217477
716 0.00186514967826168
717 0.00186514967826168
718 0.00186514967826168
719 0.00186514967826168
720 0.00186514967826168
721 0.00186514967826168
722 0.00186514967826168
723 0.00186514967826168
724 0.00181852093630519
725 0.00181852093630519
726 0.00177189219434859
727 0.00177189219434859
728 0.00177189219434859
729 0.00163200596847901
730 0.00163200596847901
731 0.00163200596847901
732 0.00163200596847901
733 0.00163200596847901
734 0.00163200596847901
735 0.00158537722652241
736 0.00158537722652241
737 0.00158537722652241
738 0.00158537722652241
739 0.00158537722652241
740 0.00158537722652241
741 0.00158537722652241
742 0.00153874848456592
743 0.00153874848456592
744 0.00153874848456592
745 0.00153874848456592
746 0.00153874848456592
747 0.00153874848456592
748 0.00153874848456592
749 0.00153874848456592
750 0.00153874848456592
751 0.00153874848456592
752 0.00149211974260932
753 0.00149211974260932
754 0.00149211974260932
755 0.00144549100065283
756 0.00144549100065283
757 0.00144549100065283
758 0.00144549100065283
759 0.00144549100065283
760 0.00144549100065283
761 0.00144549100065283
762 0.00144549100065283
763 0.00144549100065283
764 0.00144549100065283
765 0.00144549100065283
766 0.00144549100065283
767 0.00144549100065283
768 0.00139886225869623
769 0.00139886225869623
770 0.00139886225869623
771 0.00139886225869623
772 0.00135223351673974
773 0.00125897603282665
774 0.00125897603282665
775 0.00125897603282665
776 0.00125897603282665
777 0.00125897603282665
778 0.00125897603282665
779 0.00125897603282665
780 0.00125897603282665
781 0.00125897603282665
782 0.00121234729087005
783 0.00121234729087005
784 0.00116571854891356
785 0.00116571854891356
786 0.00111908980695696
787 0.00111908980695696
788 0.00111908980695696
789 0.00111908980695696
790 0.00111908980695696
791 0.00111908980695696
792 0.00111908980695696
793 0.00111908980695696
794 0.00111908980695696
795 0.00111908980695696
796 0.00107246106500047
797 0.00107246106500047
798 0.00107246106500047
799 0.00107246106500047
800 0.00107246106500047
801 0.00107246106500047
802 0.00107246106500047
803 0.00107246106500047
804 0.00107246106500047
805 0.00107246106500047
806 0.00107246106500047
807 0.00107246106500047
808 0.00107246106500047
809 0.00107246106500047
810 0.00107246106500047
811 0.00107246106500047
812 0.00107246106500047
813 0.00107246106500047
814 0.00107246106500047
815 0.00107246106500047
816 0.00102583232304387
817 0.00102583232304387
818 0.00102583232304387
819 0.00102583232304387
820 0.00102583232304387
821 0.00102583232304387
822 0.00102583232304387
823 0.00102583232304387
824 0.00102583232304387
825 0.00102583232304387
826 0.00102583232304387
827 0.00102583232304387
828 0.00102583232304387
829 0.00102583232304387
830 0.000979203581087384
831 0.000932574839130895
832 0.000885946097174295
833 0.000885946097174295
834 0.000885946097174295
835 0.000885946097174295
836 0.000885946097174295
837 0.000839317355217806
838 0.000792688613261205
839 0.000792688613261205
840 0.000792688613261205
841 0.000792688613261205
842 0.000746059871304716
843 0.000746059871304716
844 0.000746059871304716
845 0.000746059871304716
846 0.000746059871304716
847 0.000746059871304716
848 0.000746059871304716
849 0.000699431129348116
850 0.000652802387391627
851 0.000652802387391627
852 0.000652802387391627
853 0.000652802387391627
854 0.000652802387391627
855 0.000652802387391627
856 0.000652802387391627
857 0.000652802387391627
858 0.000652802387391627
859 0.000652802387391627
860 0.000652802387391627
861 0.000652802387391627
862 0.000652802387391627
863 0.000606173645435026
864 0.000606173645435026
865 0.000606173645435026
866 0.000559544903478537
867 0.000512916161521937
868 0.000512916161521937
869 0.000512916161521937
870 0.000466287419565448
871 0.000466287419565448
872 0.000466287419565448
873 0.000419658677608847
874 0.000419658677608847
875 0.000419658677608847
876 0.000419658677608847
877 0.000419658677608847
878 0.000419658677608847
879 0.000419658677608847
880 0.000419658677608847
881 0.000373029935652358
882 0.000373029935652358
883 0.000373029935652358
884 0.000373029935652358
885 0.000373029935652358
886 0.000373029935652358
887 0.000373029935652358
888 0.000373029935652358
889 0.000373029935652358
890 0.000373029935652358
891 0.000373029935652358
892 0.000373029935652358
893 0.000373029935652358
894 0.000373029935652358
895 0.000373029935652358
896 0.000373029935652358
897 0.000373029935652358
898 0.000373029935652358
899 0.000373029935652358
900 0.000373029935652358
901 0.000373029935652358
902 0.000373029935652358
903 0.000373029935652358
904 0.000373029935652358
905 0.000373029935652358
906 0.000373029935652358
907 0.000373029935652358
908 0.000373029935652358
909 0.000326401193695758
910 0.000326401193695758
911 0.000279772451739269
912 0.000279772451739269
913 0.000279772451739269
914 0.000279772451739269
915 0.000279772451739269
916 0.000279772451739269
917 0.000279772451739269
918 0.000279772451739269
919 0.000279772451739269
920 0.000279772451739269
921 0.000279772451739269
922 0.000279772451739269
923 0.000279772451739269
924 0.000279772451739269
925 0.000279772451739269
926 0.000279772451739269
927 0.000279772451739269
928 0.000233143709782668
929 0.000233143709782668
930 0.000233143709782668
931 0.000233143709782668
932 0.000233143709782668
933 0.000233143709782668
934 0.000233143709782668
935 0.000233143709782668
936 0.000233143709782668
937 0.000233143709782668
938 0.000233143709782668
939 0.000233143709782668
940 0.000233143709782668
941 0.000186514967826179
942 0.000186514967826179
943 0.000186514967826179
944 0.000186514967826179
945 0.000186514967826179
946 0.000186514967826179
947 0.000186514967826179
948 0.000186514967826179
949 0.000186514967826179
950 0.000186514967826179
951 0.000186514967826179
952 0.000186514967826179
953 0.000186514967826179
954 0.000186514967826179
955 0.000186514967826179
956 0.000186514967826179
957 0.000186514967826179
958 0.000186514967826179
959 0.000186514967826179
960 0.000186514967826179
961 0.000186514967826179
962 0.000186514967826179
963 0.000186514967826179
964 0.000186514967826179
965 0.000186514967826179
966 0.000186514967826179
967 0.000186514967826179
968 0.000186514967826179
969 0.000186514967826179
970 0.000186514967826179
971 0.000186514967826179
972 0.000186514967826179
973 0.000186514967826179
974 0.000186514967826179
975 0.000186514967826179
976 0.000186514967826179
977 0.000186514967826179
978 0.000186514967826179
979 0.000186514967826179
980 0.000186514967826179
981 0.000186514967826179
982 0.000186514967826179
983 0.000186514967826179
984 0.000186514967826179
985 0.000186514967826179
986 0.000186514967826179
987 0.000186514967826179
988 0.000186514967826179
989 0.000186514967826179
990 0.000186514967826179
991 0.000186514967826179
992 0.000139886225869579
993 0.000139886225869579
994 0.000139886225869579
995 0.000139886225869579
996 0.000139886225869579
997 0.000139886225869579
998 9.32574839130895e-05
999 0
1000 0

